A meshfree collocation scheme for surface differential operators on point clouds

We present a meshfree collocation scheme to discretize intrinsic surface differential operators over scalar fields on smooth curved surfaces with given normal vectors and a non-intersecting tubular neighborhood. The method is based on Discretization-Corrected Particle Strength Exchange (DC-PSE), which generalizes finite difference methods to meshfree point clouds. The proposed Surface DC-PSE method is derived from an embedding theorem, but we analytically reduce the operator kernels along surface normals to obtain a purely intrinsic computational scheme over surface point clouds. We benchmark Surface DC-PSE by discretizing the Laplace-Beltrami operator on a circle and a sphere, and we present convergence results for both explicit and implicit solvers. We then showcase the algorithm on the problem of computing Gauss and mean curvature of an ellipsoid and of the Stanford Bunny by approximating the intrinsic divergence of the normal vector field. Finally, we compare Surface DC-PSE with Surface Finite Elements (SFEM) and Diffuse-Interface Finite Elements (DI FEM) in a validation case.

==> Plots/data/DI_scalar_time_alpha0.00.dat <==
time u0 u1 u2
1.000000000000000021e-02 3.929752999999999719e-02 3.816486999999999657e-02 3.925320000000000198e-02
2.000000000000000042e-02 9.621483000000000119e-02 9.478512999999999522e-02 9.613209000000000337e-02
2.999999999999999889e-02 1.461986100000000066e-01 1.450488400000000122e-01 1.461028699999999958e-01
4.000000000000000083e-02 1.808802999999999939e-01 1.800950099999999998e-01 1.807887900000000048e-01
5.000000000000000278e-02 2.013304099999999874e-01 2.008215200000000034e-01 2.012499399999999883e-01
5.999999999999999778e-02 2.112706400000000095e-01 2.109400300000000006e-01 2.112022500000000080e-01
7.000000000000000666e-02 2.142126799999999887e-01 2.139908199999999983e-01 2.141551800000000005e-01
8.000000000000000167e-02 2.127621899999999899e-01 2.126060999999999923e-01 2.127138299999999926e-01
8.999999999999999667e-02 2.086793799999999977e-01 2.085637200000000080e-01 2.086384699999999925e-01
1.000000000000000056e-01 2.031027800000000105e-01 2.030127499999999918e-01 2.030678999999999956e-01
1.100000000000000006e-01 1.967523999999999940e-01 1.966792900000000066e-01 1.967224300000000037e-01
1.199999999999999956e-01 1.900770099999999907e-01 1.900155600000000000e-01 1.900510300000000097e-01
1.300000000000000044e-01 1.833523099999999906e-01 1.832992499999999969e-01 1.833296100000000040e-01
1.400000000000000133e-01 1.767442499999999916e-01 1.766975000000000073e-01 1.767242699999999889e-01
1.499999999999999944e-01 1.703493799999999947e-01 1.703075500000000020e-01 1.703316800000000131e-01
1.600000000000000033e-01 1.642203799999999991e-01 1.641825199999999985e-01 1.642046000000000061e-01
1.700000000000000122e-01 1.583823199999999931e-01 1.583477399999999868e-01 1.583681700000000026e-01
1.799999999999999933e-01 1.528430100000000014e-01 1.528112199999999976e-01 1.528302500000000008e-01
1.900000000000000022e-01 1.475996599999999936e-01 1.475702600000000086e-01 1.475881099999999946e-01
2.000000000000000111e-01 1.426431300000000069e-01 1.426158200000000043e-01 1.426326099999999930e-01
2.099999999999999922e-01 1.379606499999999902e-01 1.379351900000000131e-01 1.379510399999999970e-01
2.200000000000000011e-01 1.335376199999999958e-01 1.335138200000000053e-01 1.335288199999999925e-01
2.300000000000000100e-01 1.293587200000000104e-01 1.293363899999999955e-01 1.293506100000000048e-01
2.399999999999999911e-01 1.254085500000000075e-01 1.253875700000000037e-01 1.254010700000000034e-01
2.500000000000000000e-01 1.216721699999999962e-01 1.216523999999999939e-01 1.216652399999999939e-01
2.600000000000000089e-01 1.181352499999999972e-01 1.181166000000000021e-01 1.181288199999999955e-01
2.700000000000000178e-01 1.147842800000000024e-01 1.147666400000000031e-01 1.147782900000000050e-01
2.800000000000000266e-01 1.116065700000000022e-01 1.115898800000000024e-01 1.116009899999999971e-01
2.899999999999999800e-01 1.085903399999999935e-01 1.085745099999999991e-01 1.085851099999999986e-01
2.999999999999999889e-01 1.057246200000000053e-01 1.057095900000000060e-01 1.057197299999999979e-01
3.099999999999999978e-01 1.029992799999999986e-01 1.029849800000000037e-01 1.029946800000000051e-01
3.200000000000000067e-01 1.004049500000000067e-01 1.003913399999999956e-01 1.004006199999999960e-01
3.300000000000000155e-01 9.793298000000000281e-02 9.792001000000000177e-02 9.792889999999999928e-02
3.400000000000000244e-01 9.557538999999999618e-02 9.556301000000000379e-02 9.557153999999999650e-02
3.499999999999999778e-01 9.332482999999999751e-02 9.331299999999999317e-02 9.332118999999999831e-02
3.599999999999999867e-01 9.117450000000000554e-02 9.116319000000000505e-02 9.117105000000000348e-02
3.699999999999999956e-01 8.911813999999999847e-02 8.910730999999999513e-02 8.911486999999999881e-02
3.800000000000000044e-01 8.714995000000000380e-02 8.713959000000000288e-02 8.714684999999999793e-02
3.900000000000000133e-01 8.526459999999999595e-02 8.525465999999999600e-02 8.526164999999999439e-02
4.000000000000000222e-01 8.345713000000000437e-02 8.344759000000000204e-02 8.345431999999999850e-02
4.099999999999999756e-01 8.172297000000000589e-02 8.171380999999999784e-02 8.172029000000000099e-02
4.199999999999999845e-01 8.005787000000000320e-02 8.004906999999999995e-02 8.005531000000000452e-02
4.299999999999999933e-01 7.845791000000000570e-02 7.844943999999999529e-02 7.845546000000000464e-02
4.400000000000000022e-01 7.691942000000000224e-02 7.691127000000000380e-02 7.691707999999999879e-02
4.500000000000000111e-01 7.543901999999999552e-02 7.543115999999999710e-02 7.543677999999999495e-02
4.600000000000000200e-01 7.401354999999999740e-02 7.400597999999999899e-02 7.401140000000000496e-02
4.699999999999999734e-01 7.264007000000000103e-02 7.263276999999999928e-02 7.263801999999999759e-02
4.799999999999999822e-01 7.131585999999999481e-02 7.130881000000000025e-02 7.131389000000000478e-02
4.899999999999999911e-01 7.003834999999999922e-02 7.003154000000000323e-02 7.003645000000000009e-02
5.000000000000000000e-01 6.880514999999999548e-02 6.879857999999999807e-02 6.880332999999999588e-02
5.100000000000000089e-01 6.761404999999999499e-02 6.760770000000000668e-02 6.761230000000000018e-02
5.200000000000000178e-01 6.646296000000000148e-02 6.645681999999999978e-02 6.646127999999999758e-02
5.300000000000000266e-01 6.534993000000000052e-02 6.534397999999999596e-02 6.534829999999999806e-02
5.400000000000000355e-01 6.427312000000000303e-02 6.426735999999999560e-02 6.427156000000000535e-02
5.500000000000000444e-01 6.323083000000000176e-02 6.322524999999999673e-02 6.322932000000000552e-02
5.600000000000000533e-01 6.222143000000000118e-02 6.221601999999999688e-02 6.221996999999999944e-02
5.699999999999999512e-01 6.124341999999999980e-02 6.123818000000000317e-02 6.124202000000000118e-02
5.799999999999999600e-01 6.029538000000000258e-02 6.029029000000000332e-02 6.029401999999999678e-02
5.899999999999999689e-01 5.937595999999999846e-02 5.937101999999999657e-02 5.937463999999999936e-02
5.999999999999999778e-01 5.848389999999999839e-02 5.847909999999999914e-02 5.848261999999999905e-02
6.099999999999999867e-01 5.761800999999999728e-02 5.761335000000000067e-02 5.761676999999999771e-02
6.199999999999999956e-01 5.677716000000000013e-02 5.677262999999999754e-02 5.677597000000000199e-02
6.300000000000000044e-01 5.596029999999999754e-02 5.595590000000000286e-02 5.595914999999999917e-02
6.400000000000000133e-01 5.516643000000000241e-02 5.516215000000000007e-02 5.516531000000000212e-02
6.500000000000000222e-01 5.439458999999999961e-02 5.439042000000000182e-02 5.439349999999999741e-02
6.600000000000000311e-01 5.364388999999999963e-02 5.363984000000000113e-02 5.364283000000000245e-02
6.700000000000000400e-01 5.291347999999999885e-02 5.290953000000000322e-02 5.291246000000000144e-02
6.800000000000000488e-01 5.220256000000000202e-02 5.219871000000000233e-02 5.220156000000000102e-02
6.899999999999999467e-01 5.151035000000000336e-02 5.150661000000000128e-02 5.150939000000000212e-02
6.999999999999999556e-01 5.083614999999999662e-02 5.083250000000000268e-02 5.083520999999999873e-02
7.099999999999999645e-01 5.017925000000000163e-02 5.017569000000000196e-02 5.017834000000000183e-02
7.199999999999999734e-01 4.953901000000000138e-02 4.953554000000000290e-02 4.953812999999999966e-02
7.299999999999999822e-01 4.891481000000000301e-02 4.891141999999999712e-02 4.891394000000000297e-02
7.399999999999999911e-01 4.830605000000000315e-02 4.830273999999999679e-02 4.830521000000000120e-02
7.500000000000000000e-01 4.771216999999999819e-02 4.770894999999999997e-02 4.771134999999999959e-02
7.600000000000000089e-01 4.713264000000000342e-02 4.712949000000000305e-02 4.713184000000000123e-02
7.700000000000000178e-01 4.656694000000000111e-02 4.656385999999999858e-02 4.656616000000000227e-02
7.800000000000000266e-01 4.601459000000000105e-02 4.601158999999999805e-02 4.601382999999999862e-02
7.900000000000000355e-01 4.547513000000000249e-02 4.547219000000000261e-02 4.547439000000000342e-02
8.000000000000000444e-01 4.494809999999999778e-02 4.494523000000000268e-02 4.494738000000000205e-02
8.100000000000000533e-01 4.443310000000000315e-02 4.443028999999999729e-02 4.443239999999999690e-02
8.199999999999999512e-01 4.392970999999999682e-02 4.392696000000000101e-02 4.392901999999999918e-02
8.299999999999999600e-01 4.343753999999999671e-02 4.343485999999999875e-02 4.343687000000000242e-02
8.399999999999999689e-01 4.295623999999999970e-02 4.295361000000000318e-02 4.295558000000000015e-02
8.499999999999999778e-01 4.248543999999999932e-02 4.248286999999999897e-02 4.248480000000000312e-02
8.599999999999999867e-01 4.202480000000000104e-02 4.202228000000000213e-02 4.202418000000000126e-02
8.699999999999999956e-01 4.157399999999999984e-02 4.157153999999999711e-02 4.157339000000000173e-02
8.800000000000000044e-01 4.113274000000000097e-02 4.113032999999999967e-02 4.113213999999999759e-02
8.900000000000000133e-01 4.070071000000000105e-02 4.069835000000000119e-02 4.070011999999999935e-02
9.000000000000000222e-01 4.027762000000000009e-02 4.027531000000000166e-02 4.027705000000000174e-02
9.100000000000000311e-01 3.986321000000000309e-02 3.986093999999999749e-02 3.986264999999999947e-02
9.200000000000000400e-01 3.945720999999999951e-02 3.945499000000000228e-02 3.945665999999999757e-02
9.300000000000000488e-01 3.905937000000000298e-02 3.905718999999999858e-02 3.905883000000000271e-02
9.399999999999999467e-01 3.866943999999999937e-02 3.866730000000000167e-02 3.866892000000000246e-02
9.499999999999999556e-01 3.828718999999999872e-02 3.828510000000000246e-02 3.828667999999999655e-02
9.599999999999999645e-01 3.791241000000000055e-02 3.791035000000000238e-02 3.791191000000000005e-02
9.699999999999999734e-01 3.754485999999999934e-02 3.754285000000000261e-02 3.754437000000000052e-02
9.799999999999999822e-01 3.718435999999999964e-02 3.718238000000000099e-02 3.718387000000000081e-02
9.899999999999999911e-01 3.683067999999999759e-02 3.682873999999999870e-02 3.683021000000000211e-02
1.000000000000000000e+00 3.648366000000000109e-02 3.648175000000000029e-02 3.648318999999999868e-02


==> Plots/data/DI_scalar_time_alpha1.00.dat <==
time u0 u1 u2
1.000000000000000021e-02 5.901080000000000388e-03 3.526450999999999891e-02 3.848048999999999914e-02
2.000000000000000042e-02 2.006956999999999838e-02 8.702469999999999650e-02 9.401328000000000462e-02
2.999999999999999889e-02 4.011304000000000258e-02 1.322267400000000093e-01 1.424176000000000053e-01
4.000000000000000083e-02 6.220045999999999908e-02 1.629747500000000016e-01 1.755427800000000094e-01
5.000000000000000278e-02 8.329435999999999785e-02 1.804669700000000043e-01 1.945691300000000068e-01
5.999999999999999778e-02 1.016854999999999981e-01 1.883966199999999869e-01 2.032687200000000138e-01
7.000000000000000666e-02 1.167312499999999947e-01 1.901660099999999964e-01 2.051699700000000071e-01
8.000000000000000167e-02 1.284403600000000034e-01 1.882386100000000007e-01 2.028764600000000085e-01
8.999999999999999667e-02 1.371447299999999925e-01 1.842292799999999953e-01 1.981365200000000104e-01
1.000000000000000056e-01 1.432946499999999956e-01 1.791435600000000072e-01 1.920722900000000066e-01
1.100000000000000006e-01 1.473487400000000058e-01 1.735873900000000081e-01 1.853856100000000062e-01
1.199999999999999956e-01 1.497232400000000074e-01 1.679157400000000078e-01 1.785068099999999880e-01
1.300000000000000044e-01 1.507741099999999890e-01 1.623296100000000131e-01 1.716936900000000099e-01
1.400000000000000133e-01 1.507955099999999937e-01 1.569369599999999865e-01 1.650952900000000056e-01
1.499999999999999944e-01 1.500255799999999917e-01 1.517903899999999973e-01 1.587925099999999978e-01
1.600000000000000033e-01 1.486546199999999873e-01 1.469100299999999970e-01 1.528237699999999977e-01
1.700000000000000122e-01 1.468334000000000028e-01 1.422975200000000107e-01 1.472013799999999928e-01
1.799999999999999933e-01 1.446807599999999916e-01 1.379443099999999867e-01 1.419218399999999936e-01
1.900000000000000022e-01 1.422899699999999878e-01 1.338367199999999924e-01 1.369724900000000023e-01
2.000000000000000111e-01 1.397340300000000091e-01 1.299588499999999869e-01 1.323356699999999886e-01
2.099999999999999922e-01 1.370698599999999878e-01 1.262942699999999863e-01 1.279913500000000037e-01
2.200000000000000011e-01 1.343417500000000098e-01 1.228269699999999937e-01 1.239187600000000028e-01
2.300000000000000100e-01 1.315840199999999960e-01 1.195418399999999964e-01 1.200974199999999964e-01
2.399999999999999911e-01 1.288230999999999959e-01 1.164248799999999945e-01 1.165077199999999952e-01
2.500000000000000000e-01 1.260792500000000038e-01 1.134632799999999997e-01 1.131312099999999959e-01
2.600000000000000089e-01 1.233678400000000064e-01 1.106453700000000068e-01 1.099507499999999999e-01
2.700000000000000178e-01 1.207003999999999994e-01 1.079606000000000038e-01 1.069506000000000068e-01
2.800000000000000266e-01 1.180854199999999965e-01 1.053993899999999956e-01 1.041163100000000036e-01
2.899999999999999800e-01 1.155290100000000014e-01 1.029531000000000057e-01 1.014347399999999955e-01
2.999999999999999889e-01 1.130353899999999995e-01 1.006138800000000028e-01 9.889393999999999962e-02
3.099999999999999978e-01 1.106073100000000003e-01 9.837461000000000122e-02 9.648305000000000076e-02
3.200000000000000067e-01 1.082463800000000032e-01 9.622885000000000466e-02 9.419221999999999317e-02
3.300000000000000155e-01 1.059532799999999969e-01 9.417071000000000469e-02 9.201251000000000568e-02
3.400000000000000244e-01 1.037280099999999955e-01 9.219479999999999342e-02 8.993581000000000492e-02
3.499999999999999778e-01 1.015700199999999970e-01 9.029621999999999649e-02 8.795474999999999821e-02
3.599999999999999867e-01 9.947836999999999652e-02 8.847045000000000603e-02 8.606263999999999581e-02
3.699999999999999956e-01 9.745178000000000174e-02 8.671334999999999460e-02 8.425338000000000271e-02
3.800000000000000044e-01 9.548876000000000586e-02 8.502110000000000223e-02 8.252143000000000672e-02
3.900000000000000133e-01 9.358766000000000307e-02 8.339017999999999431e-02 8.086169999999999469e-02
4.000000000000000222e-01 9.174670000000000047e-02 8.181731000000000420e-02 7.926958000000000615e-02
4.099999999999999756e-01 8.996405000000000374e-02 8.029948000000000641e-02 7.774082000000000214e-02
4.199999999999999845e-01 8.823783000000000321e-02 7.883386000000000560e-02 7.627153999999999878e-02
4.299999999999999933e-01 8.656613000000000502e-02 7.741786000000000501e-02 7.485817999999999639e-02
4.400000000000000022e-01 8.494706999999999952e-02 7.604901000000000022e-02 7.349743999999999722e-02
4.500000000000000111e-01 8.337877000000000483e-02 7.472505999999999593e-02 7.218631999999999826e-02
4.600000000000000200e-01 8.185937999999999548e-02 7.344385999999999970e-02 7.092202000000000228e-02
4.699999999999999734e-01 8.038712000000000635e-02 7.220342000000000426e-02 6.970197000000000198e-02
4.799999999999999822e-01 7.896021000000000289e-02 7.100188000000000332e-02 6.852378000000000635e-02
4.899999999999999911e-01 7.757695000000000563e-02 6.983746999999999872e-02 6.738524999999999376e-02
5.000000000000000000e-01 7.623570000000000346e-02 6.870853999999999850e-02 6.628431999999999380e-02
5.100000000000000089e-01 7.493484999999999729e-02 6.761354999999999449e-02 6.521908999999999346e-02
5.200000000000000178e-01 7.367286000000000667e-02 6.655100999999999378e-02 6.418777999999999984e-02
5.300000000000000266e-01 7.244826000000000044e-02 6.551956000000000446e-02 6.318873999999999325e-02
5.400000000000000355e-01 7.125961000000000101e-02 6.451788999999999441e-02 6.222043000000000018e-02
5.500000000000000444e-01 7.010555000000000259e-02 6.354477000000000042e-02 6.128141000000000144e-02
5.600000000000000533e-01 6.898476000000000607e-02 6.259902000000000521e-02 6.037031000000000341e-02
5.699999999999999512e-01 6.789597999999999467e-02 6.167956000000000133e-02 5.948587999999999792e-02
5.799999999999999600e-01 6.683801000000000325e-02 6.078531999999999685e-02 5.862693000000000071e-02
5.899999999999999689e-01 6.580967000000000067e-02 5.991532000000000108e-02 5.779233999999999760e-02
5.999999999999999778e-01 6.480988000000000027e-02 5.906862000000000223e-02 5.698107000000000172e-02
6.099999999999999867e-01 6.383755000000000679e-02 5.824432999999999694e-02 5.619211999999999818e-02
6.199999999999999956e-01 6.289168000000000536e-02 5.744159000000000070e-02 5.542458000000000107e-02
6.300000000000000044e-01 6.197127999999999665e-02 5.665959999999999747e-02 5.467756000000000005e-02
6.400000000000000133e-01 6.107544000000000167e-02 5.589758999999999700e-02 5.395022000000000012e-02
6.500000000000000222e-01 6.020326000000000150e-02 5.515483000000000191e-02 5.324179999999999885e-02
6.600000000000000311e-01 5.935387999999999775e-02 5.443061999999999900e-02 5.255155000000000243e-02
6.700000000000000400e-01 5.852649000000000046e-02 5.372430999999999734e-02 5.187876999999999766e-02
6.800000000000000488e-01 5.772030000000000216e-02 5.303523999999999738e-02 5.122278999999999721e-02
6.899999999999999467e-01 5.693456999999999685e-02 5.236282999999999910e-02 5.058299000000000128e-02
6.999999999999999556e-01 5.616858000000000267e-02 5.170649000000000078e-02 4.995875999999999789e-02
7.099999999999999645e-01 5.542164000000000118e-02 5.106568000000000218e-02 4.934953000000000256e-02
7.199999999999999734e-01 5.469308999999999976e-02 5.043986000000000303e-02 4.875477999999999756e-02
7.299999999999999822e-01 5.398232000000000030e-02 4.982853000000000282e-02 4.817397999999999819e-02
7.399999999999999911e-01 5.328870000000000134e-02 4.923120999999999747e-02 4.760663999999999868e-02
7.500000000000000000e-01 5.261166999999999927e-02 4.864744000000000013e-02 4.705230999999999997e-02
7.600000000000000089e-01 5.195066999999999741e-02 4.807677999999999952e-02 4.651051999999999964e-02
7.700000000000000178e-01 5.130516000000000243e-02 4.751881000000000160e-02 4.598087000000000008e-02
7.800000000000000266e-01 5.067465000000000164e-02 4.697310999999999848e-02 4.546294000000000030e-02
7.900000000000000355e-01 5.005862999999999979e-02 4.643930000000000280e-02 4.495634999999999909e-02
8.000000000000000444e-01 4.945664000000000310e-02 4.591701000000000116e-02 4.446072999999999692e-02
8.100000000000000533e-01 4.886822999999999861e-02 4.540588000000000263e-02 4.397572000000000286e-02
8.199999999999999512e-01 4.829297999999999924e-02 4.490556999999999882e-02 4.350099999999999800e-02
8.299999999999999600e-01 4.773045000000000065e-02 4.441574000000000216e-02 4.303623000000000171e-02
8.399999999999999689e-01 4.718026000000000164e-02 4.393608000000000235e-02 4.258109999999999673e-02
8.499999999999999778e-01 4.664200999999999764e-02 4.346628999999999771e-02 4.213531999999999694e-02
8.599999999999999867e-01 4.611534999999999940e-02 4.300607000000000041e-02 4.169860999999999707e-02
8.699999999999999956e-01 4.559992000000000212e-02 4.255513999999999825e-02 4.127067999999999709e-02
8.800000000000000044e-01 4.509537999999999741e-02 4.211323000000000150e-02 4.085127999999999676e-02
8.900000000000000133e-01 4.460139999999999938e-02 4.168009000000000297e-02 4.044016000000000277e-02
9.000000000000000222e-01 4.411766000000000298e-02 4.125544999999999907e-02 4.003707000000000099e-02
9.100000000000000311e-01 4.364387000000000127e-02 4.083907999999999983e-02 3.964179000000000314e-02
9.200000000000000400e-01 4.317972999999999950e-02 4.043073999999999973e-02 3.925407999999999675e-02
9.300000000000000488e-01 4.272497000000000100e-02 4.003020999999999663e-02 3.887373000000000217e-02
9.399999999999999467e-01 4.227929999999999883e-02 3.963727999999999696e-02 3.850053999999999976e-02
9.499999999999999556e-01 4.184246999999999966e-02 3.925174000000000024e-02 3.813430999999999765e-02
9.599999999999999645e-01 4.141423000000000326e-02 3.887336999999999737e-02 3.777484999999999871e-02
9.699999999999999734e-01 4.099433999999999717e-02 3.850200000000000150e-02 3.742195999999999717e-02
9.799999999999999822e-01 4.058255999999999669e-02 3.813744000000000162e-02 3.707548000000000094e-02
9.899999999999999911e-01 4.017868000000000134e-02 3.777950000000000058e-02 3.673523000000000066e-02
1.000000000000000000e+00 3.978245999999999866e-02 3.742800000000000293e-02 3.640104999999999730e-02


==> Plots/data/DI_scalar_time_alpha2.00.dat <==
time u0 u1 u2
1.000000000000000021e-02 2.400199999999999957e-04 3.526558999999999944e-02 3.886019000000000279e-02
2.000000000000000042e-02 1.205880000000000103e-03 8.660146999999999984e-02 9.470510000000000039e-02
2.999999999999999889e-02 3.379189999999999798e-03 1.309730400000000128e-01 1.431252899999999884e-01
4.000000000000000083e-02 7.012439999999999993e-03 1.606938699999999887e-01 1.760188599999999992e-01
5.000000000000000278e-02 1.206895000000000016e-02 1.771113900000000074e-01 1.946803799999999862e-01
5.999999999999999778e-02 1.829129000000000171e-02 1.839847699999999919e-01 2.029662600000000094e-01
7.000000000000000666e-02 2.531239000000000058e-02 1.847393999999999981e-01 2.044491400000000014e-01
8.000000000000000167e-02 3.275088999999999778e-02 1.818484700000000120e-01 2.017503499999999950e-01
8.999999999999999667e-02 4.027051999999999715e-02 1.769350799999999946e-01 1.966228100000000090e-01
1.000000000000000056e-01 4.760637999999999675e-02 1.710139800000000099e-01 1.901881400000000055e-01
1.100000000000000006e-01 5.456876000000000088e-02 1.647003800000000073e-01 1.831466300000000047e-01
1.199999999999999956e-01 6.103481000000000184e-02 1.583570099999999925e-01 1.759276100000000120e-01
1.300000000000000044e-01 6.693562999999999596e-02 1.521901700000000135e-01 1.687888700000000075e-01
1.400000000000000133e-01 7.224286000000000596e-02 1.463103500000000057e-01 1.618802799999999875e-01
1.499999999999999944e-01 7.695683000000000384e-02 1.407699000000000034e-01 1.552841199999999977e-01
1.600000000000000033e-01 8.109705999999999859e-02 1.355863900000000011e-01 1.490403999999999896e-01
1.700000000000000122e-01 8.469501999999999586e-02 1.307569799999999949e-01 1.431629700000000005e-01
1.799999999999999933e-01 8.778890000000000304e-02 1.262673900000000071e-01 1.376497100000000084e-01
1.900000000000000022e-01 9.041989000000000276e-02 1.220972899999999972e-01 1.324889800000000062e-01
2.000000000000000111e-01 9.262971999999999873e-02 1.182237000000000010e-01 1.276637700000000097e-01
2.099999999999999922e-01 9.445903999999999412e-02 1.146229599999999960e-01 1.231543199999999977e-01
2.200000000000000011e-01 9.594645999999999730e-02 1.112719199999999964e-01 1.189397999999999983e-01
2.300000000000000100e-01 9.712801000000000073e-02 1.081485999999999975e-01 1.149993500000000002e-01
2.399999999999999911e-01 9.803686000000000345e-02 1.052325300000000047e-01 1.113126900000000058e-01
2.500000000000000000e-01 9.870328000000000435e-02 1.025048800000000065e-01 1.078604799999999947e-01
2.600000000000000089e-01 9.915470999999999313e-02 9.994849000000000094e-02 1.046245700000000001e-01
2.700000000000000178e-01 9.941590999999999623e-02 9.754778000000000060e-02 1.015880100000000064e-01
2.800000000000000266e-01 9.950910999999999784e-02 9.528870000000000395e-02 9.873516000000000237e-02
2.899999999999999800e-01 9.945423000000000457e-02 9.315858999999999945e-02 9.605154999999999943e-02
2.999999999999999889e-01 9.926909999999999901e-02 9.114606000000000097e-02 9.352393999999999985e-02
3.099999999999999978e-01 9.896963000000000288e-02 8.924089000000000327e-02 9.114015000000000311e-02
3.200000000000000067e-01 9.857000999999999957e-02 8.743391000000000357e-02 8.888906000000000585e-02
3.300000000000000155e-01 9.808290000000000064e-02 8.571684999999999721e-02 8.676048999999999567e-02
3.400000000000000244e-01 9.751954999999999651e-02 8.408232999999999679e-02 8.474515000000000520e-02
3.499999999999999778e-01 9.689001999999999337e-02 8.252368000000000203e-02 8.283453999999999817e-02
3.599999999999999867e-01 9.620322000000000595e-02 8.103491000000000166e-02 8.102090000000000680e-02
3.699999999999999956e-01 9.546712999999999727e-02 7.961063999999999641e-02 7.929712999999999345e-02
3.800000000000000044e-01 9.468883000000000161e-02 7.824599999999999611e-02 7.765674999999999661e-02
3.900000000000000133e-01 9.387460999999999722e-02 7.693659999999999388e-02 7.609383000000000119e-02
4.000000000000000222e-01 9.303008000000000111e-02 7.567849000000000104e-02 7.460292999999999786e-02
4.099999999999999756e-01 9.216024999999999912e-02 7.446808000000000594e-02 7.317909000000000219e-02
4.199999999999999845e-01 9.126953999999999623e-02 7.330211000000000365e-02 7.181774999999999964e-02
4.299999999999999933e-01 9.036191999999999835e-02 7.217763000000000650e-02 7.051472999999999769e-02
4.400000000000000022e-01 8.944088999999999512e-02 7.109195999999999571e-02 6.926617999999999664e-02
4.500000000000000111e-01 8.850958000000000436e-02 7.004266000000000658e-02 6.806858000000000353e-02
4.600000000000000200e-01 8.757075000000000276e-02 6.902750000000000552e-02 6.691869000000000289e-02
4.699999999999999734e-01 8.662688000000000332e-02 6.804443999999999770e-02 6.581352000000000035e-02
4.799999999999999822e-01 8.568014999999999659e-02 6.709162999999999932e-02 6.475031000000000536e-02
4.899999999999999911e-01 8.473247999999999891e-02 6.616734999999999978e-02 6.372653999999999819e-02
5.000000000000000000e-01 8.378558999999999313e-02 6.527004999999999613e-02 6.273984999999999979e-02
5.100000000000000089e-01 8.284099999999999797e-02 6.439826999999999357e-02 6.178808000000000217e-02
5.200000000000000178e-01 8.190002999999999866e-02 6.355070999999999637e-02 6.086923000000000333e-02
5.300000000000000266e-01 8.096386999999999334e-02 6.272613000000000494e-02 5.998144999999999866e-02
5.400000000000000355e-01 8.003354000000000024e-02 6.192340999999999818e-02 5.912300000000000194e-02
5.500000000000000444e-01 7.910994999999999833e-02 6.114148999999999973e-02 5.829230999999999996e-02
5.600000000000000533e-01 7.819387999999999339e-02 6.037941000000000141e-02 5.748788999999999982e-02
5.699999999999999512e-01 7.728603000000000556e-02 5.963627999999999985e-02 5.670834999999999765e-02
5.799999999999999600e-01 7.638696999999999848e-02 5.891124999999999834e-02 5.595242999999999745e-02
5.899999999999999689e-01 7.549722999999999851e-02 5.820353999999999806e-02 5.521891999999999773e-02
5.999999999999999778e-01 7.461723000000000661e-02 5.751243000000000327e-02 5.450672000000000156e-02
6.099999999999999867e-01 7.374733999999999456e-02 5.683723000000000247e-02 5.381479000000000124e-02
6.199999999999999956e-01 7.288788000000000211e-02 5.617732000000000281e-02 5.314214999999999911e-02
6.300000000000000044e-01 7.203909999999999481e-02 5.553210000000000091e-02 5.248790999999999873e-02
6.400000000000000133e-01 7.120121000000000089e-02 5.490101000000000009e-02 5.185121000000000174e-02
6.500000000000000222e-01 7.037435999999999692e-02 5.428351000000000010e-02 5.123127000000000236e-02
6.600000000000000311e-01 6.955870000000000108e-02 5.367912999999999851e-02 5.062732000000000343e-02
6.700000000000000400e-01 6.875430000000000430e-02 5.308738999999999819e-02 5.003868000000000205e-02
6.800000000000000488e-01 6.796122000000000274e-02 5.250785000000000174e-02 4.946470000000000034e-02
6.899999999999999467e-01 6.717952000000000645e-02 5.194010999999999767e-02 4.890474000000000210e-02
6.999999999999999556e-01 6.640917999999999821e-02 5.138374999999999887e-02 4.835823999999999678e-02
7.099999999999999645e-01 6.565020000000000577e-02 5.083842000000000222e-02 4.782465000000000327e-02
7.199999999999999734e-01 6.490255000000000329e-02 5.030376000000000292e-02 4.730344000000000215e-02
7.299999999999999822e-01 6.416616999999999460e-02 4.977944000000000119e-02 4.679413999999999796e-02
7.399999999999999911e-01 6.344102000000000074e-02 4.926512999999999726e-02 4.629628999999999689e-02
7.500000000000000000e-01 6.272698999999999636e-02 4.876053000000000331e-02 4.580945000000000156e-02
7.600000000000000089e-01 6.202401999999999915e-02 4.826536000000000021e-02 4.533320999999999878e-02
7.700000000000000178e-01 6.133199000000000289e-02 4.777933999999999654e-02 4.486719000000000124e-02
7.800000000000000266e-01 6.065079999999999777e-02 4.730220000000000258e-02 4.441101000000000076e-02
7.900000000000000355e-01 5.998034000000000004e-02 4.683368999999999727e-02 4.396433999999999759e-02
8.000000000000000444e-01 5.932048000000000182e-02 4.637357999999999758e-02 4.352683000000000246e-02
8.100000000000000533e-01 5.867109000000000213e-02 4.592163999999999968e-02 4.309816999999999815e-02
8.199999999999999512e-01 5.803202999999999834e-02 4.547762999999999806e-02 4.267806999999999851e-02
8.299999999999999600e-01 5.740317999999999810e-02 4.504136000000000251e-02 4.226623999999999659e-02
8.399999999999999689e-01 5.678438999999999709e-02 4.461261999999999867e-02 4.186241000000000267e-02
8.499999999999999778e-01 5.617550999999999795e-02 4.419121000000000160e-02 4.146632000000000096e-02
8.599999999999999867e-01 5.557640999999999970e-02 4.377694000000000030e-02 4.107774000000000147e-02
8.699999999999999956e-01 5.498693000000000330e-02 4.336964000000000097e-02 4.069641999999999704e-02
8.800000000000000044e-01 5.440691000000000277e-02 4.296914000000000289e-02 4.032215000000000105e-02
8.900000000000000133e-01 5.383622999999999881e-02 4.257525000000000198e-02 3.995470999999999745e-02
9.000000000000000222e-01 5.327471000000000290e-02 4.218783000000000255e-02 3.959388999999999964e-02
9.100000000000000311e-01 5.272222000000000020e-02 4.180671999999999860e-02 3.923950999999999828e-02
9.200000000000000400e-01 5.217859999999999859e-02 4.143176999999999971e-02 3.889137000000000149e-02
9.300000000000000488e-01 5.164371000000000239e-02 4.106283000000000155e-02 3.854930000000000162e-02
9.399999999999999467e-01 5.111738999999999866e-02 4.069976000000000149e-02 3.821312999999999793e-02
9.499999999999999556e-01 5.059948999999999697e-02 4.034242999999999857e-02 3.788268999999999664e-02
9.599999999999999645e-01 5.008987000000000162e-02 3.999070999999999876e-02 3.755783000000000038e-02
9.699999999999999734e-01 4.958839000000000302e-02 3.964447000000000110e-02 3.723839999999999789e-02
9.799999999999999822e-01 4.909489000000000214e-02 3.930357999999999769e-02 3.692424999999999874e-02
9.899999999999999911e-01 4.860923999999999801e-02 3.896792999999999785e-02 3.661524000000000029e-02
1.000000000000000000e+00 4.813130000000000186e-02 3.863740999999999703e-02 3.631124000000000157e-02


==> Plots/data/ISFEM_scalar_time_alpha0.0.dat <==
time u0 u1 u2
0 0 0 0 
0.01 0.0237366 0.0237439 0.0237342 
0.02 0.10107 0.101089 0.101044 
0.03 0.163257 0.163273 0.163197 
0.04 0.197418 0.197427 0.197338 
0.05 0.212606 0.212609 0.212519 
0.06 0.216885 0.216882 0.2168 
0.07 0.215187 0.215181 0.215108 
0.08 0.210317 0.210309 0.210246 
0.09 0.203851 0.203842 0.203789 
0.1 0.19668 0.19667 0.196626 
0.11 0.189304 0.189294 0.189257 
0.12 0.182005 0.181996 0.181965 
0.13 0.174937 0.174929 0.174903 
0.14 0.16818 0.168173 0.168151 
0.15 0.161769 0.161763 0.161744 
0.16 0.155715 0.155709 0.155693 
0.17 0.150011 0.150006 0.149993 
0.18 0.144646 0.144642 0.144631 
0.19 0.139601 0.139598 0.139588 
0.2 0.134857 0.134854 0.134846 
0.21 0.130395 0.130392 0.130385 
0.22 0.126193 0.126191 0.126185 
0.23 0.122234 0.122233 0.122228 
0.24 0.1185 0.118499 0.118495 
0.25 0.114975 0.114973 0.11497 
0.26 0.111642 0.111641 0.111638 
0.27 0.108488 0.108487 0.108485 
0.28 0.1055 0.105499 0.105498 
0.29 0.102667 0.102665 0.102665 
0.3 0.0999765 0.0999748 0.0999749 
0.31 0.0974196 0.0974175 0.0974183 
0.32 0.0949869 0.0949844 0.0949859 
0.33 0.0926701 0.0926671 0.0926693 
0.34 0.0904616 0.0904581 0.090461 
0.35 0.0883545 0.0883503 0.088354 
0.36 0.0863422 0.0863374 0.0863419 
0.37 0.084419 0.0844134 0.0844187 
0.38 0.0825793 0.0825729 0.0825791 
0.39 0.0808182 0.0808109 0.0808181 
0.4 0.0791311 0.079123 0.0791311 
0.41 0.0775137 0.0775047 0.0775138 
0.42 0.0759622 0.0759522 0.0759623 
0.43 0.0744729 0.0744619 0.074473 
0.44 0.0730424 0.0730304 0.0730425 
0.45 0.0716676 0.0716546 0.0716677 
0.46 0.0703456 0.0703316 0.0703457 
0.47 0.0690737 0.0690587 0.0690739 
0.48 0.0678495 0.0678335 0.0678496 
0.49 0.0666705 0.0666535 0.0666706 
0.5 0.0655345 0.0655165 0.0655346 
0.51 0.0644396 0.0644207 0.0644397 
0.52 0.0633837 0.0633639 0.0633838 
0.53 0.0623652 0.0623445 0.0623653 
0.54 0.0613823 0.0613607 0.0613824 
0.55 0.0604334 0.060411 0.0604335 
0.56 0.0595171 0.0594938 0.0595171 
0.57 0.0586319 0.0586079 0.0586319 
0.58 0.0577765 0.0577517 0.0577765 
0.59 0.0569497 0.0569242 0.0569497 
0.6 0.0561502 0.0561241 0.0561502 
0.61 0.055377 0.0553503 0.055377 
0.62 0.054629 0.0546018 0.054629 
0.63 0.0539053 0.0538775 0.0539052 
0.64 0.0532047 0.0531765 0.0532047 
0.65 0.0525265 0.0524979 0.0525265 
0.66 0.0518699 0.0518408 0.0518698 
0.67 0.0512338 0.0512044 0.0512338 
0.68 0.0506177 0.050588 0.0506177 
0.69 0.0500208 0.0499907 0.0500207 
0.7 0.0494422 0.049412 0.0494422 
0.71 0.0488815 0.0488511 0.0488815 
0.72 0.0483379 0.0483073 0.0483379 
0.73 0.0478109 0.0477801 0.0478108 
0.74 0.0472998 0.0472689 0.0472997 
0.75 0.046804 0.0467731 0.046804 
0.76 0.0463231 0.0462922 0.0463231 
0.77 0.0458566 0.0458256 0.0458565 
0.78 0.0454039 0.0453729 0.0454038 
0.79 0.0449645 0.0449336 0.0449644 
0.8 0.0445381 0.0445073 0.044538 
0.81 0.0441242 0.0440935 0.0441241 
0.82 0.0437223 0.0436917 0.0437222 
0.83 0.0433321 0.0433017 0.043332 
0.84 0.0429532 0.0429229 0.0429531 
0.85 0.0425852 0.0425551 0.0425851 
0.86 0.0422278 0.0421979 0.0422277 
0.87 0.0418806 0.0418509 0.0418805 
0.88 0.0415433 0.0415139 0.0415432 
0.89 0.0412156 0.0411864 0.0412155 
0.9 0.0408971 0.0408682 0.040897 
0.91 0.0405877 0.040559 0.0405876 
0.92 0.0402869 0.0402585 0.0402868 
0.93 0.0399946 0.0399665 0.0399945 
0.94 0.0397104 0.0396827 0.0397103 
0.95 0.0394342 0.0394068 0.0394341 
0.96 0.0391656 0.0391385 0.0391655 
0.97 0.0389045 0.0388777 0.0389044 
0.98 0.0386506 0.0386242 0.0386505 
0.99 0.0384037 0.0383776 0.0384036 
1 0.0381636 0.0381378 0.0381635 


==> Plots/data/ISFEM_scalar_time_alpha1.0.dat <==
time u0 u1 u2
0 0 0 0 
0.01 0.000373763 0.0233089 0.023733 
0.02 0.00755902 0.09734 0.10099 
0.03 0.0270374 0.154402 0.162868 
0.04 0.052285 0.183811 0.196423 
0.05 0.0765619 0.195387 0.210782 
0.06 0.0969324 0.197238 0.214128 
0.07 0.112838 0.194128 0.21149 
0.08 0.124694 0.188653 0.205744 
0.09 0.133188 0.182197 0.198503 
0.1 0.139003 0.175484 0.190679 
0.11 0.142726 0.16888 0.182777 
0.12 0.144834 0.162563 0.175077 
0.13 0.145702 0.156605 0.167724 
0.14 0.145626 0.151025 0.160785 
0.15 0.144831 0.145816 0.154283 
0.16 0.143496 0.140956 0.148215 
0.17 0.141758 0.136418 0.142564 
0.18 0.139723 0.132174 0.137304 
0.19 0.137474 0.128197 0.132409 
0.2 0.135076 0.124462 0.127848 
0.21 0.132579 0.120948 0.123595 
0.22 0.130021 0.117633 0.119623 
0.23 0.127435 0.1145 0.115907 
0.24 0.124842 0.111533 0.112426 
0.25 0.122262 0.108718 0.109158 
0.26 0.119709 0.106042 0.106085 
0.27 0.117192 0.103495 0.10319 
0.28 0.114721 0.101067 0.100459 
0.29 0.112301 0.0987485 0.0978772 
0.3 0.109936 0.0965323 0.0954334 
0.31 0.10763 0.0944113 0.0931164 
0.32 0.105383 0.0923792 0.0909164 
0.33 0.103197 0.0904304 0.0888244 
0.34 0.101073 0.0885596 0.0868326 
0.35 0.0990096 0.0867622 0.0849338 
0.36 0.0970072 0.0850339 0.0831213 
0.37 0.0950645 0.0833709 0.0813894 
0.38 0.0931807 0.0817696 0.0797327 
0.39 0.0913543 0.0802267 0.0781463 
0.4 0.089584 0.0787392 0.0766258 
0.41 0.0878684 0.0773043 0.0751671 
0.42 0.0862059 0.0759194 0.0737666 
0.43 0.084595 0.0745822 0.0724208 
0.44 0.083034 0.0732903 0.0711267 
0.45 0.0815215 0.0720418 0.0698814 
0.46 0.0800559 0.0708347 0.0686822 
0.47 0.0786356 0.0696671 0.0675268 
0.48 0.0772592 0.0685374 0.0664129 
0.49 0.0759251 0.067444 0.0653383 
0.5 0.074632 0.0663853 0.0643012 
0.51 0.0733784 0.06536 0.0632998 
0.52 0.072163 0.0643668 0.0623324 
0.53 0.0709844 0.0634043 0.0613974 
0.54 0.0698415 0.0624714 0.0604934 
0.55 0.0687331 0.061567 0.059619 
0.56 0.0676578 0.0606899 0.0587729 
0.57 0.0666146 0.0598392 0.057954 
0.58 0.0656025 0.059014 0.057161 
0.59 0.0646203 0.0582132 0.056393 
0.6 0.063667 0.057436 0.0556489 
0.61 0.0627417 0.0566817 0.0549278 
0.62 0.0618435 0.0559493 0.0542287 
0.63 0.0609714 0.0552381 0.0535509 
0.64 0.0601245 0.0545475 0.0528935 
0.65 0.0593021 0.0538767 0.0522558 
0.66 0.0585033 0.053225 0.0516371 
0.67 0.0577273 0.0525918 0.0510366 
0.68 0.0569735 0.0519766 0.0504537 
0.69 0.0562411 0.0513786 0.0498877 
0.7 0.0555294 0.0507975 0.0493382 
0.71 0.0548377 0.0502325 0.0488045 
0.72 0.0541654 0.0496833 0.048286 
0.73 0.053512 0.0491493 0.0477823 
0.74 0.0528767 0.04863 0.0472929 
0.75 0.0522591 0.0481249 0.0468172 
0.76 0.0516586 0.0476337 0.0463549 
0.77 0.0510747 0.0471559 0.0459055 
0.78 0.0505067 0.0466912 0.0454686 
0.79 0.0499544 0.0462389 0.0450437 
0.8 0.0494171 0.045799 0.0446306 
0.81 0.0488945 0.0453708 0.0442288 
0.82 0.048386 0.0449542 0.0438379 
0.83 0.0478913 0.0445487 0.0434577 
0.84 0.0474099 0.044154 0.0430878 
0.85 0.0469415 0.0437698 0.0427279 
0.86 0.0464856 0.0433959 0.0423777 
0.87 0.0460419 0.0430318 0.0420368 
0.88 0.0456101 0.0426773 0.0417051 
0.89 0.0451897 0.0423322 0.0413822 
0.9 0.0447805 0.0419961 0.0410678 
0.91 0.0443821 0.0416688 0.0407618 
0.92 0.0439942 0.0413501 0.0404639 
0.93 0.0436165 0.0410396 0.0401738 
0.94 0.0432487 0.0407373 0.0398913 
0.95 0.0428906 0.0404427 0.0396162 
0.96 0.0425418 0.0401558 0.0393483 
0.97 0.0422021 0.0398763 0.0390873 
0.98 0.0418713 0.039604 0.0388332 
0.99 0.041549 0.0393387 0.0385856 
1 0.0412351 0.0390802 0.0383444 


==> Plots/data/ISFEM_scalar_time_alpha2.0.dat <==
time u0 u1 u2
0 0 0 0 
0.01 1.17843e-07 0.0231989 0.0237326 
0.02 3.14222e-05 0.0965247 0.100974 
0.03 0.000477023 0.15261 0.162782 
0.04 0.0022541 0.181115 0.196204 
0.05 0.00600203 0.191887 0.210387 
0.06 0.0116263 0.192971 0.213532 
0.07 0.01858 0.189081 0.210681 
0.08 0.0262292 0.182799 0.204709 
0.09 0.0340433 0.175519 0.19723 
0.1 0.0416449 0.167986 0.189151 
0.11 0.0487957 0.160597 0.180982 
0.12 0.0553636 0.15355 0.173001 
0.13 0.0612905 0.146935 0.165359 
0.14 0.0665667 0.140784 0.158127 
0.15 0.071212 0.135093 0.151333 
0.16 0.075263 0.129842 0.14498 
0.17 0.0787649 0.125003 0.139054 
0.18 0.0817663 0.120542 0.133534 
0.19 0.0843154 0.116428 0.128395 
0.2 0.0864586 0.112628 0.123612 
0.21 0.0882391 0.109112 0.119157 
0.22 0.0896968 0.105854 0.115005 
0.23 0.0908676 0.102827 0.111132 
0.24 0.0917843 0.10001 0.107516 
0.25 0.0924759 0.0973813 0.104135 
0.26 0.0929686 0.0949238 0.10097 
0.27 0.0932854 0.0926209 0.0980035 
0.28 0.0934471 0.0904581 0.0952197 
0.29 0.0934719 0.0884225 0.0926035 
0.3 0.0933763 0.0865025 0.0901416 
0.31 0.0931746 0.0846879 0.0878217 
0.32 0.0928796 0.0829695 0.0856329 
0.33 0.0925029 0.0813391 0.083565 
0.34 0.0920546 0.0797894 0.0816088 
0.35 0.0915436 0.0783138 0.0797559 
0.36 0.0909781 0.0769065 0.0779988 
0.37 0.0903651 0.0755622 0.0763306 
0.38 0.0897112 0.0742762 0.0747448 
0.39 0.0890219 0.0730442 0.0732357 
0.4 0.0883023 0.0718624 0.0717981 
0.41 0.0875571 0.0707273 0.0704271 
0.42 0.0867902 0.0696358 0.0691183 
0.43 0.0860052 0.0685851 0.0678677 
0.44 0.0852055 0.0675726 0.0666715 
0.45 0.0843939 0.0665959 0.0655264 
0.46 0.0835729 0.065653 0.0644292 
0.47 0.082745 0.0647418 0.063377 
0.48 0.0819121 0.0638606 0.0623671 
0.49 0.0810762 0.0630079 0.0613971 
0.5 0.0802389 0.062182 0.0604648 
0.51 0.0794017 0.0613816 0.059568 
0.52 0.0785659 0.0606055 0.0587048 
0.53 0.0777327 0.0598525 0.0578734 
0.54 0.0769031 0.0591215 0.0570722 
0.55 0.0760781 0.0584115 0.0562994 
0.56 0.0752585 0.0577216 0.0555538 
0.57 0.0744451 0.057051 0.054834 
0.58 0.0736384 0.0563987 0.0541386 
0.59 0.0728392 0.0557642 0.0534666 
0.6 0.0720478 0.0551466 0.0528168 
0.61 0.0712648 0.0545453 0.0521883 
0.62 0.0704904 0.0539598 0.05158 
0.63 0.0697252 0.0533893 0.050991 
0.64 0.0689693 0.0528335 0.0504205 
0.65 0.068223 0.0522917 0.0498677 
0.66 0.0674865 0.0517635 0.0493319 
0.67 0.0667599 0.0512484 0.0488122 
0.68 0.0660435 0.0507461 0.0483082 
0.69 0.0653373 0.050256 0.0478191 
0.7 0.0646415 0.0497778 0.0473444 
0.71 0.063956 0.0493111 0.0468834 
0.72 0.063281 0.0488556 0.0464357 
0.73 0.0626164 0.0484109 0.0460007 
0.74 0.0619623 0.0479767 0.045578 
0.75 0.0613187 0.0475527 0.0451672 
0.76 0.0606855 0.0471386 0.0447677 
0.77 0.0600626 0.0467341 0.0443792 
0.78 0.0594502 0.0463389 0.0440013 
0.79 0.058848 0.0459529 0.0436336 
0.8 0.058256 0.0455757 0.0432757 
0.81 0.0576742 0.045207 0.0429274 
0.82 0.0571025 0.0448468 0.0425883 
0.83 0.0565407 0.0444946 0.0422581 
0.84 0.0559888 0.0441504 0.0419365 
0.85 0.0554467 0.043814 0.0416232 
0.86 0.0549143 0.043485 0.041318 
0.87 0.0543914 0.0431634 0.0410206 
0.88 0.053878 0.0428489 0.0407307 
0.89 0.0533739 0.0425413 0.0404482 
0.9 0.052879 0.0422406 0.0401727 
0.91 0.0523933 0.0419465 0.0399042 
0.92 0.0519165 0.0416588 0.0396423 
0.93 0.0514485 0.0413774 0.0393868 
0.94 0.0509893 0.0411022 0.0391377 
0.95 0.0505386 0.040833 0.0388946 
0.96 0.0500965 0.0405696 0.0386574 
0.97 0.0496626 0.0403119 0.038426 
0.98 0.049237 0.0400598 0.0382002 
0.99 0.0488195 0.0398132 0.0379798 
1 0.0484099 0.0395718 0.0377646 


==> Plots/data/SFEM_exact_scalar_time_alpha0.0.dat <==
time u0 u1 u2
0.001 2.252738386503079e-06 2.239584467578499e-06 2.2350091925855125e-06
0.011000000000000003 0.023384182005652614 0.02338831284322384 0.02336243043997843
0.02100000000000001 0.10732896883574981 0.10734832176248302 0.10730494100825433
0.03100000000000002 0.16999871671507286 0.17001515428733566 0.16998061913427093
0.04100000000000003 0.2022464375056067 0.20225761384068464 0.20223231371115868
0.05100000000000004 0.21561467088668593 0.2156218211412288 0.21560282837869812
0.06200000000000005 0.21852695031863545 0.21853113790013406 0.21851652558946205
0.07200000000000005 0.21558553586748833 0.215587949268784 0.21557583656133755
0.08200000000000006 0.20996821535367946 0.20996941566903754 0.2099589119097298
0.09200000000000007 0.20306284628496288 0.20306319477892873 0.2030537302901107
0.10200000000000008 0.1956411738103609 0.19564090438820514 0.19563212423266704
0.11200000000000009 0.18813320713949755 0.18813247405015862 0.18812416836597912
0.1220000000000001 0.18077590517882997 0.18077481380339055 0.1807668685826151
0.1320000000000001 0.1736954337493225 0.17369406004770999 0.17368642182697874
0.1420000000000001 0.16695368447009415 0.16695208683455381 0.1669447379592203
0.1520000000000001 0.16057511962677865 0.16057334573151505 0.16056628774986495
0.16200000000000012 0.15456253106650064 0.15456062150618793 0.15455386463546697
0.17300000000000013 0.14835982367619346 0.14835780529393305 0.14835139433003228
0.18300000000000013 0.14307700117634137 0.1430749151550447 0.14306883124123485
0.19300000000000014 0.1381129881367839 0.1381108587734881 0.1381051121035437
0.20300000000000015 0.13344704030133472 0.13344488589003517 0.13343948518983903
0.21300000000000016 0.12905846398733337 0.12905629602118868 0.12905124954028174
0.22300000000000017 0.1249272734308387 0.12492509582918268 0.12492041265613518
0.23300000000000018 0.12103454742317746 0.12103235589935457 0.12102804732517922
0.2430000000000002 0.11736260042863692 0.11736038208281872 0.11735646281925916
0.25300000000000017 0.11389504024188629 0.11389277343311625 0.11388926255998323
0.2630000000000002 0.11061675752476717 0.1106144120474283 0.11061133361905286
0.2730000000000002 0.10751387583074687 0.10751141339367425 0.10750879668029484
0.2840000000000002 0.10428815146337382 0.10428550742610485 0.10428343848663398
0.2940000000000002 0.10151351081161912 0.1015106467383901 0.10150911707643331
0.3040000000000002 0.0988782683239057 0.09887512664895504 0.09887417965654757
0.3140000000000002 0.09637278187654673 0.09636930130001833 0.09636898337641421
0.32400000000000023 0.09398823282237488 0.09398434967000449 0.09398470919704964
0.33400000000000024 0.0917165513122713 0.09171220089545284 0.09171328715150662
0.34400000000000025 0.08955034718958688 0.08954546511746084 0.08954732718555415
0.35400000000000026 0.08748284660232525 0.08747737000628902 0.08748005572326517
0.36400000000000027 0.08550783421781416 0.08550170285826422 0.08550525784180245
0.3740000000000003 0.08361960077319762 0.08361275800759493 0.08361722478817567
0.3840000000000003 0.08181289561392338 0.0818052892138291 0.08181070648950335
0.3950000000000003 0.07991392609541871 0.07990542544680859 0.0799119276430985
0.4050000000000003 0.07826314173903919 0.07825378489654468 0.07826130381919189
0.4150000000000003 0.07668008349060464 0.07666983543207209 0.0766783946035988
0.4250000000000003 0.07516097626143588 0.07514980814091901 0.0751594255824167
0.43500000000000033 0.07370232500237309 0.07369021423360528 0.07370090237251035
0.44500000000000034 0.07230088955050368 0.07228781978066276 0.07229958546105787
0.45500000000000035 0.07095366197447368 0.07093962296321576 0.07095246754550553
0.46500000000000036 0.06965784616185101 0.0696428335806023 0.0696567531170736
0.47500000000000037 0.06841083941702611 0.06839485458305156 0.06840984005603105
0.4850000000000004 0.06721021586142484 0.06719326542033968 0.0672093030302742
0.4950000000000004 0.06605371144916834 0.06603580701848154 0.06605287851014656
0.5060000000000003 0.06482999318023282 0.06481105824284603 0.06482924103484353
0.5160000000000003 0.06375941425397608 0.06373956417743987 0.06375872960665724
0.5260000000000004 0.06272682533317367 0.06270608463957042 0.06272620295460034
0.5360000000000004 0.061730497648232456 0.061708894182471274 0.061729932703707066
0.5460000000000004 0.06076880743279835 0.060746371956403 0.06076829545488784
0.5560000000000004 0.059840227754131795 0.05981699354946357 0.059839764616577786
0.5660000000000004 0.05894332109234414 0.058919323581256094 0.05894290298532691
0.5760000000000004 0.05807673259306758 0.058052008973086315 0.058076355999868524
0.5860000000000004 0.05723918392614332 0.05721377282647372 0.05723884560121571
0.5960000000000004 0.056429467690035734 0.05640340884899187 0.056429164638470856
0.6060000000000004 0.05564644230803509 0.05561977627291172 0.055646171766395074
0.6170000000000004 0.0548146545718188 0.054787368082332207 0.05481441685378488
0.6270000000000004 0.05408423103931725 0.05405642393345725 0.054084020703587046
0.6370000000000005 0.053377329664719926 0.05334904333835726 0.05337714455757142
0.6470000000000005 0.05269303413978616 0.05266430980636365 0.05269287227358716
0.6570000000000005 0.05203047400256805 0.052001352507700646 0.05203033354273375
0.6670000000000005 0.051388821654689984 0.051359343311315954 0.051388700907644205
0.6770000000000005 0.05076728961895348 0.05073749406201072 0.05076718702103026
0.6870000000000005 0.050165128014965796 0.050135054074487206 0.05016504212218535
0.6970000000000005 0.04958162223274117 0.04955130782421234 0.049581551711396964
0.7070000000000005 0.04901609078623043 0.04898557281703423 0.049016034404231246
0.7170000000000005 0.04846788333054182 0.04843719762130688 0.04846783994944875
0.7280000000000005 0.0478841239629326 0.04785329373634119 0.04788409367077343
0.7380000000000005 0.04737030831549476 0.04733938176141721 0.047370288906520244
0.7480000000000006 0.04687197943693853 0.04684098864923772 0.04687197001909455
0.7580000000000006 0.04638859689133409 0.04635757268618783 0.046388596639767694
0.7680000000000006 0.04591964333026458 0.045888615226109056 0.045919651482150305
0.7780000000000006 0.045464623239450046 0.045433619445308826 0.04546463908923261
0.7880000000000006 0.04502306177141866 0.04499210918272967 0.04502308466644227
0.7980000000000006 0.04459450365711227 0.04456362785821877 0.0445945329936021
0.8080000000000006 0.04417851218997105 0.044147737462499524 0.04417854740933692
0.8180000000000006 0.04377466827664193 0.04374401761304987 0.043774708862079625
0.8280000000000006 0.04338256954900129 0.043352064670628784 0.043382615022362875
0.8390000000000006 0.04296436583585999 0.04293404491922921 0.04296441617629652
0.8490000000000006 0.04259569204090839 0.04256555848851528 0.04259574637845167
0.8590000000000007 0.04223761368670111 0.042207685433091655 0.042237671645723694
0.8690000000000007 0.04188978882580768 0.0418600826433559 0.04188985005889298
0.8790000000000007 0.04155188849880803 0.04152242003028057 0.041551952684686054
0.8890000000000007 0.041223596130317654 0.04119437992295983 0.04122366297196321
0.8990000000000007 0.040904606960084945 0.04087565650088473 0.04090467618295927
0.9090000000000007 0.04059462750664309 0.04056595525846836 0.04059469885706945
0.9190000000000007 0.04029337506121897 0.040264992499558463 0.04029344830488067
0.9290000000000007 0.040000577209792984 0.039972494859859056 0.040000652130344955
0.9390000000000007 0.03971597138137892 0.039688198855355045 0.03971604777916128
0.9500000000000007 0.039412064886902375 0.03938464322506279 0.03941214269749028
0.9600000000000007 0.039143849029974524 0.03911675457097616 0.03914392794762676
0.9700000000000008 0.03888306928990761 0.0388563090508922 0.03888314915950118
0.9800000000000008 0.03862949922305956 0.038603079458749086 0.038629579901798716
0.9900000000000008 0.038382920272654844 0.038356846510875744 0.0383830016291977
1.0 0.03814312144337943 0.03811739851990127 0.03814320335702543


==> Plots/data/SFEM_exact_scalar_time_alpha1.0.dat <==
time u0 u1 u2
0.001 3.6483606085532805e-10 2.2336779917287353e-06 2.235009043021558e-06
0.011000000000000003 0.0001994568839049489 0.02304413740382498 0.023362059994003256
0.02100000000000001 0.006875967547217193 0.10355270210509882 0.10726640006622255
0.03100000000000002 0.027379494881986207 0.16081838129627302 0.1696802929220559
0.04100000000000003 0.053827041116343594 0.1882075866869194 0.20133413008198953
0.05100000000000004 0.0786897698160156 0.19796954362131738 0.21385533283140898
0.06200000000000005 0.10093044726405884 0.1983293549746055 0.21570755181257592
0.07200000000000005 0.11621925038584796 0.1941352157318621 0.2118036129014148
0.08200000000000006 0.12743052101897448 0.18805471946814284 0.20529634558509074
0.09200000000000007 0.13533632219524122 0.18127799814389162 0.19761193080386094
0.10200000000000008 0.1406463147798487 0.17441129411184858 0.1895397176695831
0.11200000000000009 0.14394928540835275 0.16775200256241252 0.181513581051258
0.1220000000000001 0.1457132996423671 0.16143417846043082 0.17376561301353222
0.1320000000000001 0.1463034902461503 0.1555061801530913 0.16641193129027862
0.1420000000000001 0.14600246293650762 0.14997239407534135 0.15950168189670988
0.1520000000000001 0.1450284188020357 0.14481571746619132 0.15304557264526047
0.16200000000000012 0.14354987427032717 0.14000962300292968 0.14703273123896696
0.17300000000000013 0.14149541781450523 0.13509254446400387 0.1409036511219576
0.18300000000000013 0.1393468513578059 0.1309267384614133 0.13574224790516523
0.19300000000000014 0.13701030055549265 0.12702241508193654 0.13094082767934956
0.20300000000000015 0.1345451665612991 0.12335471798464258 0.12646963747986156
0.21300000000000016 0.1319976349892725 0.11990139163063658 0.12230025032949281
0.22300000000000017 0.1294035963426636 0.11664268002917569 0.11840612473222295
0.23300000000000018 0.12679089178717498 0.11356112094720652 0.1147628426988002
0.2430000000000002 0.12418104799611382 0.11064130296988994 0.11134815609849433
0.25300000000000017 0.12159062354129574 0.10786962062704714 0.10814192234692527
0.2630000000000002 0.11903225858758948 0.10523404482771895 0.10512597988597149
0.2730000000000002 0.11651549685961307 0.10272391593722419 0.10228399464904424
0.2840000000000002 0.11380351666323685 0.10009639143404435 0.09934126834481473
0.2940000000000002 0.11139490842204286 0.09782009197086822 0.09681862959810218
0.3040000000000002 0.10904405831690182 0.09564306147995305 0.09442917440155478
0.3140000000000002 0.10675326235989115 0.09355859600559907 0.0921623977096465
0.32400000000000023 0.10452387978526928 0.09156065778677015 0.09000885433687125
0.33400000000000024 0.10235653271248277 0.0896437910140716 0.08796004177840167
0.34400000000000025 0.10025126590449962 0.08780304974872472 0.08600829530764499
0.35400000000000026 0.09820767477669923 0.0860339361559245 0.08414669456548643
0.36400000000000027 0.09622500806184851 0.08433234746795079 0.08236898068972531
0.3740000000000003 0.09430225018406302 0.08269453033194953 0.0806694829790637
0.3840000000000003 0.09243818734394088 0.08111704140795839 0.07904305409899452
0.3950000000000003 0.09045388570568165 0.07944770983976931 0.07733280251635441
0.4050000000000003 0.08870853707247166 0.07798689334245612 0.07584507579169948
0.4150000000000003 0.08701737593146658 0.0765773570597563 0.07441720645086207
0.4250000000000003 0.08537882652245005 0.07521661706365858 0.07304566332485124
0.43500000000000033 0.08379129436271829 0.07390236588040697 0.07172720919380933
0.44500000000000034 0.08225318270622135 0.07263245538866156 0.07045887049856947
0.45500000000000035 0.08076290541269199 0.07140488174996877 0.0692379105492013
0.46500000000000036 0.0793188969090814 0.07021777209354874 0.06806180580286424
0.47500000000000037 0.07791961979767378 0.06906937271980651 0.0669282248361597
0.4850000000000004 0.07656357056195973 0.0679580386223409 0.06583500968396179
0.4950000000000004 0.07524928373773557 0.06688222415778944 0.06478015925790516
0.5060000000000003 0.07385010497793962 0.06573811987856036 0.06366192028789279
0.5160000000000003 0.072618933827639 0.06473226144627145 0.06268173844095626
0.5260000000000004 0.0714252503193283 0.06375767747091048 0.0617345644110207
0.5360000000000004 0.07026776608077073 0.0628131515088789 0.060818902401941856
0.5460000000000004 0.06914523736245419 0.061897532093933436 0.059933353150468945
0.5560000000000004 0.06805646464635892 0.06100972790517205 0.059076605624071445
0.5660000000000004 0.0670002919632583 0.06014870339629644 0.058247429571852936
0.5760000000000004 0.06597560598870737 0.05931347483430299 0.05744466883123993
0.5860000000000004 0.06498133497459593 0.05850310670232149 0.056667235305012977
0.5960000000000004 0.06401644756225718 0.05771670842696291 0.055914103533611835
0.6060000000000004 0.06307995151418366 0.05695343139539596 0.055184305796684305
0.6170000000000004 0.06208145986225256 0.05613956681593031 0.05440738924056799
0.6270000000000004 0.06120152245539397 0.055422253663610976 0.053723675310885066
0.6370000000000005 0.06034713469590958 0.054725669575965016 0.05306061690941213
0.6470000000000005 0.05951745074199755 0.054049111878865665 0.052417441044616694
0.6570000000000005 0.058711657029497204 0.05339190815373719 0.05179341381488977
0.6670000000000005 0.057928970965907156 0.05275341447734694 0.05118783770312401
0.6770000000000005 0.05716863965722985 0.05213301379780527 0.05060004910912184
0.6870000000000005 0.056429938672277684 0.05153011443384125 0.0500294160955529
0.6970000000000005 0.05571217084766386 0.05094414868582746 0.04947533632589821
0.7070000000000005 0.05501466513558432 0.05037457154825619 0.048937235175210377
0.7170000000000005 0.0543367754955906 0.04982085951445632 0.04841456399663184
0.7280000000000005 0.05361301167158969 0.04922950058219039 0.04785682230294485
0.7380000000000005 0.05297431818851782 0.04870749068204131 0.0473648749072168
0.7480000000000006 0.05235338573287384 0.04819984806040657 0.046886805265208206
0.7580000000000006 0.05174966014927704 0.04770612652792594 0.04642215589125041
0.7680000000000006 0.05116260732152401 0.047225896459200695 0.045970488358049864
0.7780000000000006 0.05059171232681288 0.04675874400948382 0.045531382238052275
0.7880000000000006 0.050036478629093384 0.04630427038032196 0.04510443412205453
0.7980000000000006 0.049496427310043424 0.045862091130228544 0.044689256708169416
0.8080000000000006 0.04897109633613186 0.04543183552684486 0.044285477954945016
0.8180000000000006 0.04846003986020369 0.045013145937373364 0.04389274029306466
0.8280000000000006 0.047962827556027626 0.04460567725436783 0.04351069989060857
0.8390000000000006 0.047431388642258154 0.04417002461197375 0.04310241636994283
0.8490000000000006 0.046961913872882365 0.04378504919329121 0.04274177831702076
0.8590000000000007 0.04650504121748768 0.04341029876561318 0.04239085178813655
0.8690000000000007 0.04606039767173001 0.04304547422917812 0.04204934257087571
0.8790000000000007 0.04562762281578299 0.04269028654207225 0.04171696712524753
0.8890000000000007 0.04520636831805361 0.042344456312300764 0.041393452092290894
0.8990000000000007 0.04479629746186833 0.04200771341079794 0.0410785338321323
0.9090000000000007 0.04439708469393487 0.04167979660398265 0.04077195798925789
0.9190000000000007 0.044008415193456836 0.04136045320459159 0.04047347908296813
0.9290000000000007 0.043629984460813995 0.04104943873961599 0.040182860121160346
0.9390000000000007 0.04326149792480354 0.040746516634267704 0.039899872235750845
0.9500000000000007 0.04286730838958447 0.04042237592864588 0.039597135809948114
0.9600000000000007 0.04251878789667713 0.04013571117321696 0.039329462428518334
0.9700000000000008 0.04217935756511264 0.03985645241600139 0.03906875864336692
0.9800000000000008 0.041848759783127215 0.0395843924658667 0.03881482548806558
0.9900000000000008 0.041526745119324034 0.039319330633708835 0.03856747054540889
1.0 0.041213072024053346 0.0390610724953121 0.03832650768586921


==> Plots/data/SFEM_exact_scalar_time_alpha2.0.dat <==
time u0 u1 u2
0.001 4.2825119947993905e-16 2.231642570978771e-06 2.235008974276016e-06
0.011000000000000003 2.029792853031857e-08 0.022955292169429625 0.02336192675338506
0.02100000000000001 1.5186804921433068e-05 0.10274040656939562 0.10725522802584009
0.03100000000000002 0.0003647951583824851 0.15900967272766295 0.16960516241432771
0.04100000000000003 0.0020498592068317997 0.18550526027992442 0.20112884088149646
0.05100000000000004 0.005832093780319585 0.19448367644859854 0.2134757308812108
0.06200000000000005 0.012261713720606261 0.19401540906637174 0.21511007102669114
0.07200000000000005 0.01949018398812972 0.18904112423540176 0.21099435812549386
0.08200000000000006 0.027334747047451747 0.18214240604542664 0.20426318709210245
0.09200000000000007 0.035259200029994456 0.17452616146703476 0.19634044947382506
0.10200000000000008 0.042899052620067095 0.16682694075501547 0.1880136827388444
0.11200000000000009 0.05003416324229845 0.15937118567965985 0.17971700521145662
0.1220000000000001 0.05654956754007187 0.1523171967874586 0.1716850060020444
0.1320000000000001 0.062400999129763934 0.14573081278876912 0.16403803342220677
0.1420000000000001 0.06758892950278703 0.13962716341233233 0.15683044984117006
0.1520000000000001 0.07214045352848265 0.13399410065795023 0.15007846654484677
0.16200000000000012 0.07609721896039234 0.1288055094700985 0.14377646812141123
0.17300000000000013 0.07982059259069314 0.12357258456120074 0.1373426153020667
0.18300000000000013 0.082688230227028 0.11920931500888109 0.13192040286187526
0.19300000000000014 0.08511414703473312 0.11518605850077818 0.12687672876490322
0.20300000000000015 0.08714484968294743 0.11147058057314618 0.1221839712619068
0.21300000000000016 0.08882336303137855 0.10803300925731912 0.11781508645708426
0.22300000000000017 0.09018893279459637 0.10484605788511273 0.11374426498170755
0.23300000000000018 0.09127701575621561 0.10188503596857136 0.10994727539524964
0.2430000000000002 0.0921194358362444 0.09912774216155576 0.10640161386937341
0.25300000000000017 0.09274462862711182 0.0965542961680084 0.10308653521945864
0.2630000000000002 0.09317792599689279 0.09414694380462833 0.09998301276476881
0.2730000000000002 0.09344185118454469 0.09188985549374065 0.09707365718095813
0.2840000000000002 0.09356034882649585 0.08956383032765394 0.09407874892817007
0.2940000000000002 0.09353102484731052 0.08757823325663475 0.09152722925331719
0.3040000000000002 0.09338731459402767 0.08570400638913657 0.08912521671808339
0.3140000000000002 0.09314303522633227 0.08393129656548796 0.0868608929951922
0.32400000000000023 0.09281045453830152 0.08225131664811242 0.0847235169680742
0.33400000000000024 0.09240047026086198 0.08065622279716286 0.08270332515626966
0.34400000000000025 0.0919227689781558 0.0791390054835057 0.08079143959968707
0.35400000000000026 0.09138596651115315 0.07769339301913972 0.07897978333793676
0.36400000000000027 0.09079773166057377 0.07631376636046293 0.07726100331848997
0.3740000000000003 0.09016489513642029 0.07499508398044014 0.07562840038701842
0.3840000000000003 0.0894935453803985 0.0737328156820351 0.07407586591339076
0.3950000000000003 0.08871704131950003 0.0724046249829158 0.07245391752570604
0.4050000000000003 0.08798179502865232 0.07124803324606234 0.07105195257978637
0.4150000000000003 0.08722304702531922 0.07013647036066234 0.06971428515385476
0.4250000000000003 0.08644462083231436 0.06906696396024921 0.0684366874864953
0.43500000000000033 0.08564993411898757 0.0680368201507224 0.06721528412060074
0.44500000000000034 0.08484204279783392 0.06704359300127755 0.06604651847085966
0.45500000000000035 0.08402367996535509 0.06608505763198795 0.06492712277084887
0.46500000000000036 0.08319729032779044 0.06515918645709806 0.06385409105549113
0.47500000000000037 0.08236506067020978 0.06426412819778365 0.06282465486682186
0.4850000000000004 0.08152894685561754 0.06339818932628781 0.06183626140129655
0.4950000000000004 0.08069069777812207 0.06255981764562227 0.06088655384497639
0.5060000000000003 0.0797680181760837 0.061667751137823336 0.059883962607073016
0.5160000000000003 0.07893017474272698 0.06088276643329506 0.05900859765881804
0.5260000000000004 0.07809451919274513 0.06012128725900505 0.058165676467353614
0.5360000000000004 0.077262150414378 0.05938220555848489 0.05735347862722524
0.5460000000000004 0.07643404706750563 0.05866449568452797 0.05657040591498472
0.5560000000000004 0.07561107943465356 0.05796720645070176 0.055814971823478804
0.5660000000000004 0.074794020026363 0.05728945404923591 0.05508579210036879
0.5760000000000004 0.07398355308310181 0.05663041573427319 0.054381576187693535
0.5860000000000004 0.07318028309848011 0.05598932418180316 0.053701119470292574
0.5960000000000004 0.07238474247338568 0.055365462448373676 0.05304329625073649
0.6060000000000004 0.07159739839745237 0.054758159460095907 0.052407053377172205
0.6170000000000004 0.07074127245924432 0.0541085016773881 0.05173093611942038
0.6270000000000004 0.06997240611270954 0.053533969358861615 0.05113687452860607
0.6370000000000005 0.06921283370495734 0.052974165607948265 0.05056152997278081
0.6470000000000005 0.06846281355761195 0.052428569414549486 0.05000409167087117
0.6570000000000005 0.06772256463161994 0.05189668891448537 0.04946379686973912
0.6670000000000005 0.06699227020757419 0.05137805904251279 0.04893992726008312
0.6770000000000005 0.06627208121911095 0.05087223941487953 0.04843180570409747
0.6870000000000005 0.06556211927492057 0.05037881241661286 0.04793879324489183
0.6970000000000005 0.06486247940094048 0.04989738147159524 0.047460286370759164
0.7070000000000005 0.06417323253082785 0.04942756947598183 0.04699571451013161
0.7170000000000005 0.06349442776971867 0.04896901737771733 0.04654453773552478
0.7280000000000005 0.06275983763751662 0.04847720719907321 0.046063105067445057
0.7380000000000005 0.06210303548884663 0.048041205305360865 0.04563842509581281
0.7480000000000006 0.06145671017880956 0.04761545168354592 0.04522563937537433
0.7580000000000006 0.060820840951485704 0.04719964900993712 0.04482431336519201
0.7680000000000006 0.06019539397800354 0.04679351253780964 0.0444340340607201
0.7780000000000006 0.05958032364182886 0.04639676929293383 0.04405440861515323
0.7880000000000006 0.05897557371282409 0.046009157337156555 0.04368506306694244
0.7980000000000006 0.05838107842026494 0.045630425093341975 0.0433256411641622
0.8080000000000006 0.05779676343398507 0.04526033072569603 0.0429758032773043
0.8180000000000006 0.0572225467619051 0.044898641570133145 0.042635225392882906
0.8280000000000006 0.05665833957138366 0.04454513360990859 0.04230359818095509
0.8390000000000006 0.05604915915982522 0.044165466746528034 0.04194879397439653
0.8490000000000006 0.05550565648574484 0.043828445894348214 0.0416350167976868
0.8590000000000007 0.05497185221067872 0.04349896172373077 0.04132931568689333
0.8690000000000007 0.054447636662405804 0.04317682100068058 0.04103143311437947
0.8790000000000007 0.053932896556484984 0.042861837026624376 0.04074112242095494
0.8890000000000007 0.05342751547692844 0.042553829312208635 0.04045814721845792
0.8990000000000007 0.052931374316593935 0.04225262327402507 0.040182280832614645
0.9090000000000007 0.05244435168063502 0.04195804995226721 0.039913305783010576
0.9190000000000007 0.051966324256054575 0.0416699457475164 0.03965101329728797
0.9290000000000007 0.05149716715012516 0.04138815217503543 0.03939520285693567
0.9390000000000007 0.05103675420021156 0.04111251563509853 0.03914568177226696
0.9500000000000007 0.05054024768014572 0.04081624920056252 0.038878251890957304
0.9600000000000007 0.05009778272725143 0.04055306299047502 0.038641343848374615
0.9700000000000008 0.049663665684174164 0.040295586451030194 0.03841017341486477
0.9800000000000008 0.04923776789527154 0.0400436839036116 0.03818457609710118
0.9900000000000008 0.048819960647958446 0.039797223588415045 0.037964393442735236
1.0 0.04841011535131978 0.03955607750807198 0.0377494727520934


==> Plots/data/SFEM_scalar_time_alpha0.0_kg1.dat <==
time u0 u1 u2
0.001 2.1853506939288094e-06 2.139282411683989e-06 2.015399737742642e-06
0.011000000000000003 0.023368653969686706 0.023538072010568983 0.023232720143729763
0.02100000000000001 0.10739230431654562 0.10773616712401726 0.10732633176120995
0.03100000000000002 0.17007465086354537 0.17033549295296346 0.17003657141890963
0.04100000000000003 0.2023080194488844 0.20247507765474704 0.20227038344639547
0.05100000000000004 0.21565860061194125 0.21576120857616837 0.21561906563188774
0.06200000000000005 0.21855457653246618 0.21861331981875637 0.21851496088152086
0.07200000000000005 0.21560188327619603 0.2156362259331571 0.21556361526843223
0.08200000000000006 0.2099760828920478 0.20999493006979955 0.20993982096277763
0.09200000000000007 0.20306435022240465 0.20307322070822287 0.20303032202237767
0.10200000000000008 0.19563787338349992 0.1956402521098562 0.19560606928175772
0.11200000000000009 0.18812625160584354 0.18812438324297626 0.18809654199469414
0.1220000000000001 0.18076615148210162 0.1807615067163299 0.18073835484523326
0.1320000000000001 0.17368353085681093 0.1736770860331161 0.17365745287170212
0.1420000000000001 0.16694013152543982 0.16693254092303245 0.16691558672525883
0.1520000000000001 0.1605603057262029 0.160552010540236 0.16053712835659678
0.16200000000000012 0.1545467627037206 0.1545380615299117 0.15452481088878517
0.17300000000000013 0.1483432842862567 0.14833436744209924 0.1483225453602455
0.18300000000000013 0.14305996138070903 0.1430509883719959 0.14304022586749413
0.19300000000000014 0.1380955991619962 0.1380866575163958 0.13807679185982494
0.20300000000000015 0.1334294227497732 0.1334205689603542 0.13341148364093527
0.21300000000000016 0.12904071375934448 0.12903198153099954 0.12902359476277767
0.22300000000000017 0.12490946641755991 0.12490087191455602 0.12489312850731418
0.23300000000000018 0.12101674327671788 0.12100828842992839 0.12100115405481704
0.2430000000000002 0.1173448456209236 0.11733652024032101 0.11732997735641353
0.25300000000000017 0.11387737056274794 0.11386915377360579 0.11386319866506461
0.2630000000000002 0.11059920013028254 0.11059106148232573 0.11058570200329623
0.2730000000000002 0.10749645092636481 0.10748835139804466 0.10748360514154963
0.2840000000000002 0.10427088902665833 0.10426277848878203 0.1042587367711078
0.2940000000000002 0.10149640652823932 0.10148822993619047 0.10148486313106396
0.3040000000000002 0.09886132860319588 0.09885302727445158 0.09885037347980805
0.3140000000000002 0.09635601046609017 0.09634752190349682 0.09634562294388828
0.32400000000000023 0.09397163142080331 0.09396289064201917 0.09396179072370321
0.33400000000000024 0.09170012006833109 0.09169106093399045 0.09169080535222025
0.34400000000000025 0.08953408510693335 0.08952464160644238 0.08952527552653673
0.35400000000000026 0.0874667518662128 0.08745685932463686 0.08745842665882635
0.36400000000000027 0.08549190445711632 0.085481500633548 0.0854840430326976
0.3740000000000003 0.08360383326893124 0.08359285932465113 0.0835964152992317
0.3840000000000003 0.08179728746356485 0.08178568878623224 0.08179029296545492
0.3950000000000003 0.07989848981853642 0.0798861467223194 0.07989193856150657
0.4050000000000003 0.07824785865547271 0.07823479271028624 0.0782416903477468
0.4150000000000003 0.0766649508142845 0.07665112412765253 0.07665914696951397
0.4250000000000003 0.07514599137888331 0.07513137211708995 0.07514053409377225
0.43500000000000033 0.0736874855077674 0.07367204799993735 0.07368235749310255
0.44500000000000034 0.07228619326771514 0.07226991799979735 0.07228137787000206
0.45500000000000035 0.07093910696862685 0.0709219804817619 0.07093458818333273
0.46500000000000036 0.06964343074255964 0.06962544545048864 0.06963919322001619
0.47500000000000037 0.06839656213509561 0.06837771607491445 0.06839259118011182
0.4850000000000004 0.06719607550051232 0.06717637203033394 0.06719235706669645
0.4950000000000004 0.06603970701364481 0.06601915446972285 0.06603622769336667
0.5060000000000003 0.06481613735782643 0.06479466594693535 0.06481290632233415
0.5160000000000003 0.06374569291594027 0.06372340446315408 0.06374267485345443
0.5260000000000004 0.06271323806572345 0.06269015390116509 0.0627104214511099
0.5360000000000004 0.06171704418799582 0.061693189011109095 0.06171441806452147
0.5460000000000004 0.06075548764797351 0.06073088912782504 0.0607530416061848
0.5560000000000004 0.05982704162587163 0.059801730010807436 0.05982476578185617
0.5660000000000004 0.0589302686966479 0.05890427643741167 0.05892815367001209
0.5760000000000004 0.05806381408340283 0.05803717547291243 0.058061850975234815
0.5860000000000004 0.05722639951695859 0.0571991503491357 0.05722457988799694
0.5960000000000004 0.05641681764128243 0.056388994890629936 0.05641513349046158
0.6060000000000004 0.05563392691077852 0.055605568433800566 0.055632370654285695
0.6170000000000004 0.05480228764833741 0.05477338431206041 0.05480086378943737
0.6270000000000004 0.05407199942229924 0.05404264152845054 0.054070688800273714
0.6370000000000005 0.05336523366259777 0.053335460147222305 0.0533640298610198
0.6470000000000005 0.05268107404509058 0.052650923736435 0.05267997098598037
0.6570000000000005 0.05201865008334025 0.05198816151598805 0.05201764200988025
0.6670000000000005 0.05137713414695367 0.05134634539627213 0.05137621560698995
0.6770000000000005 0.050755738720198326 0.05072468725610739 0.050754904550519925
0.6870000000000005 0.05015371387858539 0.05012243643757527 0.05015295918996818
0.6970000000000005 0.04957034496336535 0.04953887743763678 0.04956966512636012
0.7070000000000005 0.049004950435892744 0.04897332777846715 0.0490043410673341
0.7170000000000005 0.04845687989561763 0.04842513604025807 0.04845633684582641
0.7280000000000005 0.04787327106148665 0.04784143178447362 0.04787279643330013
0.7380000000000005 0.04735959213100844 0.047327699319143185 0.047359175814068066
0.7480000000000006 0.04686139978110556 0.04682948384083604 0.04686103827522992
0.7580000000000006 0.0463781535143976 0.046346243635518286 0.046377843507054976
0.7680000000000006 0.04590933592095222 0.045877460054889754 0.04590907427754306
0.7780000000000006 0.04545445142532404 0.045422636271800515 0.0454542351799783
0.7880000000000006 0.045013025119596754 0.04498129612078727 0.04501285146645709
0.7980000000000006 0.04458460167531032 0.04455298301666928 0.044584467960275244
0.8080000000000006 0.044168744327824395 0.044137258944809445 0.04416864804072539
0.8180000000000006 0.04376503392726811 0.04373370351724756 0.0437649726944562
0.8280000000000006 0.04337306805076373 0.043341913089448 0.04337303962808306
0.8390000000000006 0.042955009646703214 0.04292406989533519 0.042955014869576424
0.8490000000000006 0.04258646714399871 0.04255574195844247 0.04258650085656384
0.8590000000000007 0.042228519263534145 0.042198025475989547 0.04222857958223974
0.8690000000000007 0.04188082401181029 0.04185057733538296 0.041880909157391046
0.8790000000000007 0.04154305238566949 0.04151306744545669 0.041543160677779654
0.8890000000000007 0.04121488776836314 0.04118517813409108 0.04121501762048264
0.8990000000000007 0.04089602536066862 0.040866603580542005 0.0408961752752663
0.9090000000000007 0.04058617164454534 0.04055704928000663 0.04058634020848655
0.9190000000000007 0.040285043877035465 0.04025623153816116 0.040285229757219564
0.9290000000000007 0.039992369612302056 0.039963876993596006 0.03999257155151886
0.9390000000000007 0.03970788624987615 0.039679722166244547 0.03970810306286863
0.9500000000000007 0.03940411314118882 0.039376319621554454 0.0394043450276669
0.9600000000000007 0.03913601731094248 0.03910856813438896 0.039136261799949175
0.9700000000000008 0.038875356399799534 0.03884825788212204 0.038875612506173794
0.9800000000000008 0.038621903943693234 0.03859516166685049 0.03862217074002837
0.9900000000000008 0.03837544136747697 0.038349060214021485 0.038375717981083454
1.0 0.03813575765944747 0.03810974184630691 0.03813604326946644


==> Plots/data/SFEM_scalar_time_alpha1.0_kg1.dat <==
time u0 u1 u2
0.001 1.8094924656306316e-10 2.132534203836385e-06 2.015399573964831e-06
0.011000000000000003 0.00017345786842920752 0.02317229311295943 0.02323230907609128
0.02100000000000001 0.00671492409484019 0.10384910894481014 0.10728542268418517
0.03100000000000002 0.027264581606378565 0.1610343517158442 0.16972645224368535
0.04100000000000003 0.05382961372108498 0.18833819343773725 0.20135516384545016
0.05100000000000004 0.07878070108884007 0.19804410833184927 0.21385058594586615
0.06200000000000005 0.10107355532850759 0.198367567757947 0.21568404263143479
0.07200000000000005 0.1163812519608322 0.19415454972966711 0.2117704526916411
0.08200000000000006 0.12759533651583196 0.1880631767805292 0.2052582314865578
0.09200000000000007 0.1354949236435656 0.18128035157292055 0.19757182145990201
0.10200000000000008 0.14079394158249992 0.17441034593434332 0.1894994134179044
0.11200000000000009 0.1440836896738498 0.16774935611548258 0.18147413752724395
0.1220000000000001 0.14583369979279426 0.16143071170893417 0.17372761239361592
0.1320000000000001 0.14640995302489668 0.1555023371262073 0.16637565750484481
0.1420000000000001 0.1460955357529494 0.14996836445244005 0.1594672340101478
0.1520000000000001 0.1451089083762442 0.14481154711233582 0.1530129383535485
0.16200000000000012 0.14361871202569532 0.14000528164632556 0.14700183433471703
0.17300000000000013 0.14155256353594747 0.13508793882266895 0.14087453785556803
0.18300000000000013 0.13939438095302276 0.1309218122447055 0.13571462512200438
0.19300000000000014 0.1370491391962262 0.1270170953340446 0.13091456812591196
0.20300000000000015 0.1345761848325604 0.12334894216225012 0.126444618091138
0.21300000000000016 0.13202164109864878 0.11989511048618208 0.12227635561616608
0.22300000000000017 0.12942133334185105 0.11663585820675387 0.11838324832003821
0.23300000000000018 0.1268030379513809 0.11355373627187645 0.11474088775214245
0.2430000000000002 0.12418821914220969 0.11063334505329556 0.11132703510246851
0.25300000000000017 0.12159337647867718 0.10786108917925177 0.10812155654907801
0.2630000000000002 0.11903109516870197 0.10522494791285578 0.10510629858375993
0.2730000000000002 0.11651086827970411 0.10271426831114885 0.10226493443388013
0.2840000000000002 0.1137955423616833 0.10008616121677351 0.09932282589349152
0.2940000000000002 0.11138427065442942 0.09780935734026153 0.09680069560229367
0.3040000000000002 0.10903107805907307 0.09563184920934915 0.09441170362452522
0.3140000000000002 0.10673822653590834 0.09354693459551731 0.09214534955961469
0.32400000000000023 0.10450704469263503 0.09154857671883007 0.0899921923842737
0.33400000000000024 0.10233812716129455 0.0896313201548869 0.08794373333120038
0.34400000000000025 0.10023149407645263 0.08779021888283084 0.08599231103772936
0.35400000000000026 0.09818671881635262 0.08602077462755864 0.08413100817927138
0.36400000000000027 0.09620303041632725 0.08431888391314149 0.08235356863659199
0.3740000000000003 0.09427939570927969 0.08268079248442775 0.08065432419205072
0.3840000000000003 0.09241458519607502 0.08110305596458198 0.07902812976295336
0.3950000000000003 0.09042959362470894 0.07943348153252922 0.07731811677799584
0.4050000000000003 0.08868372476779166 0.07797246978484013 0.07583059141969024
0.4150000000000003 0.08699213389173398 0.07656276133472759 0.07440291037259734
0.4250000000000003 0.08535323542881662 0.07520187105982756 0.07303154398156947
0.43500000000000033 0.08376542615604533 0.07388749030990649 0.07171325639953387
0.44500000000000034 0.08222710153813247 0.0726174698163601 0.07044507531078675
0.45500000000000035 0.08073666849255978 0.07138980463057243 0.06922426515007582
0.46500000000000036 0.07929255525792318 0.07020262081389977 0.06804830338999186
0.47500000000000037 0.07789321891887863 0.06905416364429982 0.06691485952202053
0.4850000000000004 0.07653715103779314 0.06794278713987323 0.06582177640336144
0.4950000000000004 0.07522288175966065 0.06686694472906154 0.06476705368278714
0.5060000000000003 0.0738237594366251 0.06572282536046684 0.06364895097398027
0.5160000000000003 0.07259266957527201 0.06471696653485566 0.06266888980220225
0.5260000000000004 0.07139909270508242 0.06374239404126031 0.06172183393430127
0.5360000000000004 0.07024173768718807 0.06279789069083193 0.06080628802852097
0.5460000000000004 0.06911935829585004 0.06188230431216733 0.05992085322110106
0.5560000000000004 0.0680307527948819 0.0609945429172344 0.05906421882888589
0.5660000000000004 0.06697476322625011 0.0601335703285702 0.05823515490470302
0.5760000000000004 0.06595027448060385 0.05929840221594758 0.05743250554821369
0.5860000000000004 0.06495621320625772 0.058488102497258665 0.056655182886819845
0.5960000000000004 0.0639915466022969 0.057701780063996205 0.055902161651573135
0.6060000000000004 0.06305528113256992 0.05693858579656559 0.05517247428206785
0.6170000000000004 0.06205705300733192 0.0561248196804046 0.054395679092475585
0.6270000000000004 0.06117736302070486 0.05540760229585651 0.053712075577377935
0.6370000000000005 0.0603232291785964 0.05471111948994571 0.05304912775488906
0.6470000000000005 0.05949380478352415 0.054034668181855906 0.052406062697643085
0.6570000000000005 0.058688275495914585 0.0533775755673211 0.051782146551024665
0.6670000000000005 0.057905858019689276 0.05273919735727476 0.0511766818297787
0.6770000000000005 0.057145798821645465 0.05211891615278896 0.0505890049522748
0.6870000000000005 0.05640737288915161 0.05151613994336892 0.050018483988157385
0.6970000000000005 0.055689882529284654 0.050930300717065835 0.04946451659782911
0.7070000000000005 0.05499265621142409 0.050360853172104605 0.04892652814460832
0.7170000000000005 0.05431504745442508 0.04980727352081134 0.04840396996250968
0.7280000000000005 0.05359159384173036 0.04921606311401189 0.0478463528798567
0.7380000000000005 0.052953183098421966 0.04869419060427196 0.0473545190197075
0.7480000000000006 0.0523325337312919 0.048186687381141166 0.04687656311768478
0.7580000000000006 0.05172909127895313 0.047693107029620804 0.04641202764940768
0.7680000000000006 0.051142321344747756 0.047213019710626046 0.045960474146184156
0.7780000000000006 0.0505717087487245 0.04674601137713719 0.04552148213701748
0.7880000000000006 0.050016756718982106 0.04629168303932951 0.04509464816778635
0.7980000000000006 0.049476986120852565 0.04584965007476119 0.04467958489070945
0.8080000000000006 0.04895193472235558 0.04541954158007151 0.04427592021790224
0.8180000000000006 0.0484411564943404 0.045000999760972896 0.04388329653345922
0.8280000000000006 0.0479442209437354 0.04459367935761985 0.043501369959046195
0.8390000000000006 0.04741308455088795 0.044158190239791326 0.04309321142184984
0.8490000000000006 0.046943882914822765 0.04377336371236221 0.042732686734504324
0.8590000000000007 0.04648728146548743 0.04339876226628762 0.042381873281874365
0.8690000000000007 0.046042907082748545 0.04303408668263743 0.04204047680840088
0.8790000000000007 0.04561039924122608 0.042679047807527945 0.0417082137321859
0.8890000000000007 0.04518940951329404 0.04233336614386643 0.04138481065371295
0.8990000000000007 0.044779601095111275 0.04199677146404472 0.04107000389399502
0.9090000000000007 0.04438064835448516 0.04166900244219322 0.04076353905991731
0.9190000000000007 0.04399223639943081 0.04134980630472164 0.04046517063474298
0.9290000000000007 0.04361406066634633 0.04103893849797583 0.040174661591931574
0.9390000000000007 0.043245826526780724 0.04073616237193408 0.0398917830305831
0.9500000000000007 0.042851911560424845 0.040412181375897936 0.039589166136926104
0.9600000000000007 0.042503637838607534 0.040125660951764806 0.039321600730629534
0.9700000000000008 0.04216445153581362 0.03984654564534017 0.03906100423429419
0.9800000000000008 0.041834095006406384 0.0395746282098383 0.038807177655317396
0.9900000000000008 0.041512318789922516 0.03930970790469062 0.03855992855189352
1.0 0.041198881312147856 0.039051590258194394 0.03831907077143983


==> Plots/data/SFEM_scalar_time_alpha2.0_kg1.dat <==
time u0 u1 u2
0.001 5.648270205056597e-16 2.1286868915470245e-06 2.015399391274099e-06
0.011000000000000003 1.2123184561886124e-08 0.023038442727922763 0.02323199863037446
0.02100000000000001 3.65456178566921e-06 0.10282504999664821 0.10726497215788763
0.03100000000000002 0.0001703268457789967 0.15896356057583183 0.16961232009948427
0.04100000000000003 0.0015974756475599392 0.18540661367563765 0.20107892094769783
0.05100000000000004 0.00523564898223815 0.19438143514786904 0.21337927743317267
0.06200000000000005 0.011667380024278433 0.19392826616239758 0.21498569351471558
0.07200000000000005 0.018985183260197745 0.18897008844207008 0.2108605886713839
0.08200000000000006 0.026949739316850827 0.18208494342848525 0.20412929628340457
0.09200000000000007 0.03499466305464986 0.17447879987808557 0.19621151033319223
0.10200000000000008 0.04274128034701374 0.166786572266988 0.18789209060803108
0.11200000000000009 0.0499647000321203 0.1593354418620057 0.17960356706587355
0.1220000000000001 0.05654997219764314 0.1522844500763017 0.171579649182562
0.1320000000000001 0.062454894640599716 0.1457000438627865 0.16394024468150142
0.1420000000000001 0.06768263731840855 0.13959780034853533 0.15673953625887585
0.1520000000000001 0.07226295728780613 0.1339658739639815 0.14999370265750503
0.16200000000000012 0.07623985250499703 0.12877833757584511 0.1436971723283802
0.17300000000000013 0.07997768592169661 0.12354660197835042 0.13726864030689667
0.18300000000000013 0.08285317835038612 0.11918449027482247 0.1318507284712386
0.19300000000000014 0.08528317556761796 0.1151624755845456 0.12681092975283673
0.20300000000000015 0.0873151288837936 0.11144831349522849 0.12212169509120101
0.21300000000000016 0.088992790677808 0.10801211202148236 0.11775604135705704
0.22300000000000017 0.09035596343592711 0.10482656067328544 0.11368820827757241
0.23300000000000018 0.09144052813901649 0.10186694513860794 0.10989400309547862
0.2430000000000002 0.09227863084642089 0.09911104237102941 0.10635095189230698
0.25300000000000017 0.09289895117410099 0.09653895352688925 0.10303833229326037
0.2630000000000002 0.09332700544876674 0.0941329093700041 0.09993713485874509
0.2730000000000002 0.0935854560557586 0.09187706869987287 0.09702998325176738
0.2840000000000002 0.09369778846218689 0.08955233594982666 0.09403737120968386
0.2940000000000002 0.09366281365248694 0.08756783500633877 0.0914878305302311
0.3040000000000002 0.09351346809991128 0.0856946258775137 0.0890876996408276
0.3140000000000002 0.09326361132819863 0.08392285410624856 0.0868251648431997
0.32400000000000023 0.09292554234112221 0.08224373276992533 0.08468948891601419
0.33400000000000024 0.0925101815901032 0.0806494194286779 0.08267091180135651
0.34400000000000025 0.09202723191245202 0.079132906857669 0.08076055867204442
0.35400000000000026 0.0914853204507445 0.07768792634164366 0.07895035553505377
0.36400000000000027 0.09089212356414278 0.07630886228327412 0.07723295222006812
0.3740000000000003 0.0902544766485471 0.07499067691655775 0.07560165241847523
0.3840000000000003 0.08957847063937704 0.07372884399265996 0.07405035033551124
0.3950000000000003 0.08879702367169656 0.07240106582807801 0.07242967925816558
0.4050000000000003 0.08805744598775253 0.07124479316200566 0.07102880738122254
0.4150000000000003 0.08729451950670697 0.07013350016517951 0.06969217107023087
0.4250000000000003 0.08651206555169796 0.06906421834681854 0.06841554537713226
0.43500000000000033 0.08571349906634324 0.06803425755242348 0.06719505763011495
0.44500000000000034 0.08490187285038642 0.06704117543172881 0.06602715398913313
0.45500000000000035 0.08407991660867267 0.06608275051096522 0.06490856938156903
0.46500000000000036 0.08325007146111572 0.06515695842690364 0.06383630047431853
0.47500000000000037 0.08241452047750848 0.06426195093512677 0.06280758137053855
0.4850000000000004 0.08157521572794985 0.06339603735337378 0.06181986174941739
0.4950000000000004 0.08073390227609219 0.06255766814327934 0.06087078719532368
0.5060000000000003 0.07980799346104378 0.061665580946659845 0.059868847840554615
0.5160000000000003 0.07896733896419424 0.060880558640553105 0.05899403753252044
0.5260000000000004 0.07812898709870388 0.060119026153050495 0.05815163699521329
0.5360000000000004 0.07729403302847693 0.05937987737822838 0.05733992784115003
0.5460000000000004 0.07646345175269804 0.05866208846585445 0.056557313769651486
0.5560000000000004 0.07563810996501512 0.05796470988126309 0.05580231010198715
0.5660000000000004 0.07481877666496785 0.05728685933167395 0.055073534321406804
0.5760000000000004 0.07400613266426019 0.05662771545780959 0.054369697514749286
0.5860000000000004 0.07320077911298382 0.055986512202034586 0.05368959662334031
0.5960000000000004 0.07240324515567945 0.055362533775038705 0.05303210742072862
0.6060000000000004 0.07161399481386539 0.05475511015252554 0.05239617814358508
0.6170000000000004 0.0707558688720443 0.05410531625465488 0.051720383816560134
0.6270000000000004 0.069985269180633 0.05353065801914389 0.051126597110383164
0.6370000000000005 0.06922404123493679 0.052970727077444615 0.0505515108345871
0.6470000000000005 0.06847244054879223 0.052425003113542645 0.04999431529328443
0.6570000000000005 0.06773068336086119 0.05189299488660113 0.04945424875321962
0.6670000000000005 0.06699895031350481 0.05137423788950496 0.048930593863022995
0.6770000000000005 0.06627738978457835 0.050868292236587724 0.04842267438414949
0.6870000000000005 0.06556612090772243 0.050374740755755536 0.04792985220348729
0.6970000000000005 0.06486523631275558 0.04989318726307132 0.047451524600709616
0.7070000000000005 0.06417480461428395 0.04942325500036867 0.046987121746200844
0.7170000000000005 0.06349487267356574 0.04896458521867006 0.04653610440784948
0.7280000000000005 0.06275910663959954 0.048472648886489944 0.046054836842800005
0.7380000000000005 0.062101291393388956 0.048036535552229156 0.045630298282229316
0.7480000000000006 0.061454004135511435 0.047610673779958784 0.045217646291332514
0.7580000000000006 0.0608172221543055 0.04719476640947497 0.044816446860664653
0.7680000000000006 0.060190909730579355 0.04678852883079841 0.04442628748315337
0.7780000000000006 0.05957501942103916 0.04639168818213109 0.04404677577752927
0.7880000000000006 0.058969493230513786 0.0460039826156764 0.04367753821780766
0.7980000000000006 0.05837426368317119 0.045625160624641566 0.04331821895950691
0.8080000000000006 0.05778925480189713 0.045254980425459855 0.04296847875418629
0.8180000000000006 0.05721438300409244 0.04489320938990245 0.04262799394468985
0.8280000000000006 0.05664955792133346 0.044539623522314234 0.04229645553420696
0.8390000000000006 0.05603973906493058 0.04415987555816277 0.041941744444386586
0.8490000000000006 0.05549569192411903 0.04382278515230268 0.04162804808405911
0.8590000000000007 0.05496137598507379 0.04349323538740536 0.041322424416586
0.8690000000000007 0.05443668024732804 0.043171033004160815 0.04102461616654094
0.8790000000000007 0.05392149014489675 0.04285599127025311 0.04073437691024391
0.8890000000000007 0.0534156880254923 0.042547929655102526 0.040451470479385195
0.8990000000000007 0.05291915358949562 0.04224667352745422 0.04017567040486093
0.9090000000000007 0.05243176429202409 0.04195205387382352 0.039906759397659024
0.9190000000000007 0.051953395711137516 0.041663907036003416 0.039644528863913536
0.9290000000000007 0.051483921884950164 0.04138207446601465 0.03938877845149725
0.9390000000000007 0.051023215620175776 0.04110640249703685 0.039139315625752104
0.9500000000000007 0.050526412302476675 0.04081010112802494 0.03887194795806266
0.9600000000000007 0.050083699995599286 0.040546886750183184 0.03863509491752299
0.9700000000000008 0.04964935604043101 0.0402893853846055 0.03840397813283599
0.9800000000000008 0.04922325089595969 0.040037461274993386 0.038178433226053445
0.9900000000000008 0.04880525499676063 0.03979098258232641 0.037958301852012766
1.0 0.04839523893053768 0.0395498212288206 0.03774343141054058


==> Plots/data/SurfDCPSE_scalar_time_alpha0.0.dat <==
time u0 u1 u2
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 2.254371000000000153e-02 2.275270999999999891e-02 2.191337000000000146e-02
2.000000000000000042e-02 1.024512999999999951e-01 1.027271000000000017e-01 1.018658999999999953e-01
2.999999999999999889e-02 1.653736000000000095e-01 1.655548000000000020e-01 1.650229000000000001e-01
4.000000000000000083e-02 1.992191000000000101e-01 1.993198999999999943e-01 1.989962000000000120e-01
5.000000000000000278e-02 2.139344999999999997e-01 2.139865999999999990e-01 2.137773000000000034e-01
5.999999999999999778e-02 2.178219000000000127e-01 2.178463999999999956e-01 2.177019000000000037e-01
7.000000000000000666e-02 2.158390000000000031e-01 2.158480999999999872e-01 2.157425000000000037e-01
8.000000000000000167e-02 2.107698000000000071e-01 2.107701999999999909e-01 2.106895000000000018e-01
8.999999999999999667e-02 2.041667000000000065e-01 2.041622999999999910e-01 2.040983000000000103e-01
1.000000000000000056e-01 1.968998000000000137e-01 1.968928000000000067e-01 1.968406000000000045e-01
1.100000000000000006e-01 1.894577000000000067e-01 1.894493999999999900e-01 1.894059999999999910e-01
1.199999999999999956e-01 1.821129999999999971e-01 1.821040999999999910e-01 1.820672000000000124e-01
1.300000000000000044e-01 1.750132000000000077e-01 1.750043000000000015e-01 1.749724000000000002e-01
1.300999999999999934e-01 1.749438000000000104e-01 1.749348000000000014e-01 1.749030000000000029e-01
1.400000000000000133e-01 1.682337000000000138e-01 1.682249000000000105e-01 1.681970999999999883e-01
1.600000000000000033e-01 1.557416000000000078e-01 1.557334999999999969e-01 1.557117000000000084e-01
1.700000000000000122e-01 1.500306999999999891e-01 1.500229999999999897e-01 1.500035000000000118e-01
1.799999999999999933e-01 1.446603999999999945e-01 1.446531000000000067e-01 1.446355000000000002e-01
1.900000000000000022e-01 1.396122999999999947e-01 1.396053999999999906e-01 1.395894000000000024e-01
2.000000000000000111e-01 1.348663999999999974e-01 1.348600000000000076e-01 1.348454000000000041e-01
2.099999999999999922e-01 1.304025000000000045e-01 1.303963999999999956e-01 1.303831000000000018e-01
2.200000000000000011e-01 1.262005999999999961e-01 1.261947999999999959e-01 1.261826000000000059e-01
2.300000000000000100e-01 1.222416000000000058e-01 1.222361000000000003e-01 1.222250000000000003e-01
2.399999999999999911e-01 1.185078999999999994e-01 1.185025999999999996e-01 1.184923999999999977e-01
2.500000000000000000e-01 1.149826000000000042e-01 1.149774999999999964e-01 1.149682000000000065e-01
2.500999999999999890e-01 1.149484000000000061e-01 1.149432999999999983e-01 1.149339000000000055e-01
2.600000000000000089e-01 1.116506000000000026e-01 1.116455999999999976e-01 1.116371000000000030e-01
2.700000000000000178e-01 1.084975999999999996e-01 1.084925999999999946e-01 1.084848999999999952e-01
2.800000000000000266e-01 1.055106999999999989e-01 1.055056000000000049e-01 1.054988000000000037e-01
2.899999999999999800e-01 1.026779000000000025e-01 1.026727999999999946e-01 1.026668000000000025e-01
3.099999999999999978e-01 9.743256999999999612e-02 9.742694999999999828e-02 9.742267000000000288e-02
3.200000000000000067e-01 9.500087999999999588e-02 9.499491000000000185e-02 9.499153000000000457e-02
3.300000000000000155e-01 9.268514999999999393e-02 9.267875000000000418e-02 9.267630999999999786e-02
3.400000000000000244e-01 9.047777999999999377e-02 9.047086000000000017e-02 9.046940000000000537e-02
3.499999999999999778e-01 8.837175999999999365e-02 8.836425000000000529e-02 8.836381000000000097e-02
3.599999999999999867e-01 8.636069000000000384e-02 8.635252999999999679e-02 8.635313000000000017e-02
3.699999999999999956e-01 8.443868000000000207e-02 8.442979999999999929e-02 8.443148999999999793e-02
3.800000000000000044e-01 8.260030999999999624e-02 8.259065000000000156e-02 8.259345999999999355e-02
3.800999999999999934e-01 8.258234000000000408e-02 8.257267000000000079e-02 8.257549000000000139e-02
3.900000000000000133e-01 8.084060999999999331e-02 8.083012000000000530e-02 8.083408000000000260e-02
4.000000000000000222e-01 7.915497999999999978e-02 7.914361000000000312e-02 7.914873000000000047e-02
4.099999999999999756e-01 7.753917000000000448e-02 7.752688000000000634e-02 7.753319999999999657e-02
4.199999999999999845e-01 7.598926999999999765e-02 7.597603999999999469e-02 7.598356000000000554e-02
4.299999999999999933e-01 7.450165999999999733e-02 7.448744999999999672e-02 7.449617999999999518e-02
4.400000000000000022e-01 7.307296000000000624e-02 7.305776999999999410e-02 7.306770999999999405e-02
4.500000000000000111e-01 7.170007000000000463e-02 7.168388000000000537e-02 7.169503000000000681e-02
4.600000000000000200e-01 7.038009000000000626e-02 7.036288999999999738e-02 7.037524000000000557e-02
4.699999999999999734e-01 6.911030999999999425e-02 6.909210999999999825e-02 6.910565000000000457e-02
4.799999999999999822e-01 6.788824000000000247e-02 6.786904000000000547e-02 6.788373999999999797e-02
4.899999999999999911e-01 6.671151000000000164e-02 6.669132999999999312e-02 6.670718000000000480e-02
5.000000000000000000e-01 6.557794999999999597e-02 6.555679999999999841e-02 6.557375999999999483e-02
5.100000000000000089e-01 6.448550000000000115e-02 6.446340999999999877e-02 6.448146000000000433e-02
5.200000000000000178e-01 6.343224999999999558e-02 6.340925000000000034e-02 6.342833999999999972e-02
5.300000000000000266e-01 6.241639000000000215e-02 6.239250999999999825e-02 6.241262000000000199e-02
5.400000000000000355e-01 6.143624999999999781e-02 6.141151000000000248e-02 6.143259000000000219e-02
5.500000000000000444e-01 6.049021999999999732e-02 6.046466999999999814e-02 6.048668000000000100e-02
5.600000000000000533e-01 5.957682000000000255e-02 5.955048999999999759e-02 5.957338999999999690e-02
5.699999999999999512e-01 5.869465000000000099e-02 5.866757999999999695e-02 5.869131999999999821e-02
5.799999999999999600e-01 5.784236000000000238e-02 5.781458999999999904e-02 5.783913000000000249e-02
5.899999999999999689e-01 5.701872000000000190e-02 5.699028999999999900e-02 5.701557000000000153e-02
6.099999999999999867e-01 5.545267000000000251e-02 5.542306000000000316e-02 5.544969000000000287e-02
6.100999999999999757e-01 5.544509999999999716e-02 5.541548999999999781e-02 5.544212999999999919e-02
6.199999999999999956e-01 5.470807999999999921e-02 5.467795000000000294e-02 5.470519000000000076e-02
6.300000000000000044e-01 5.398776000000000269e-02 5.395715000000000233e-02 5.398494000000000209e-02
6.400000000000000133e-01 5.329074999999999784e-02 5.325971000000000177e-02 5.328800000000000203e-02
6.500000000000000222e-01 5.261613999999999874e-02 5.258470999999999979e-02 5.261347000000000246e-02
6.600000000000000311e-01 5.196308000000000177e-02 5.193129999999999968e-02 5.196047000000000166e-02
6.700000000000000400e-01 5.133073999999999970e-02 5.129865000000000119e-02 5.132819000000000270e-02
6.800000000000000488e-01 5.071835000000000232e-02 5.068599000000000021e-02 5.071586000000000150e-02
6.899999999999999467e-01 5.012515000000000026e-02 5.009257000000000293e-02 5.012272000000000255e-02
6.999999999999999556e-01 4.955045000000000283e-02 4.951768000000000142e-02 4.954806999999999961e-02
7.099999999999999645e-01 4.899357000000000018e-02 4.896063999999999972e-02 4.899123999999999840e-02
7.199999999999999734e-01 4.845384999999999970e-02 4.842081000000000163e-02 4.845156999999999936e-02
7.399999999999999911e-01 4.742350000000000038e-02 4.739033000000000134e-02 4.742132000000000291e-02
7.400999999999999801e-01 4.741850999999999705e-02 4.738533999999999802e-02 4.741631999999999791e-02
7.500000000000000000e-01 4.693171000000000148e-02 4.689853000000000077e-02 4.692956999999999684e-02
7.500999999999999890e-01 4.692687000000000247e-02 4.689369000000000176e-02 4.692472999999999783e-02
7.600000000000000089e-01 4.645478000000000107e-02 4.642161999999999678e-02 4.645268999999999787e-02
7.700000000000000178e-01 4.599220999999999865e-02 4.595909000000000105e-02 4.599015000000000047e-02
7.800000000000000266e-01 4.554347999999999730e-02 4.551043999999999923e-02 4.554147000000000056e-02
7.900000000000000355e-01 4.510813999999999796e-02 4.507520000000000276e-02 4.510615999999999931e-02
8.000000000000000444e-01 4.468571999999999822e-02 4.465290999999999705e-02 4.468377999999999933e-02
8.100000000000000533e-01 4.427579000000000237e-02 4.424312999999999857e-02 4.427388000000000157e-02
8.199999999999999512e-01 4.387793000000000249e-02 4.384545000000000109e-02 4.387606000000000145e-02
8.299999999999999600e-01 4.349174000000000095e-02 4.345945999999999837e-02 4.348990999999999968e-02
8.399999999999999689e-01 4.311683999999999656e-02 4.308477000000000140e-02 4.311502999999999863e-02
8.499999999999999778e-01 4.275285000000000196e-02 4.272101999999999844e-02 4.275107999999999686e-02
8.599999999999999867e-01 4.239942000000000016e-02 4.236783999999999689e-02 4.239766999999999841e-02
8.699999999999999956e-01 4.205620000000000192e-02 4.202489000000000224e-02 4.205447999999999825e-02
8.800000000000000044e-01 4.172287000000000218e-02 4.169184000000000084e-02 4.172117999999999660e-02
8.900000000000000133e-01 4.139911000000000285e-02 4.136837000000000153e-02 4.139744000000000063e-02
9.000000000000000222e-01 4.108459999999999890e-02 4.105418000000000261e-02 4.108297000000000337e-02
9.100000000000000311e-01 4.077907000000000060e-02 4.074896000000000074e-02 4.077746000000000148e-02
9.200000000000000400e-01 4.048221999999999932e-02 4.045245000000000091e-02 4.048063999999999829e-02
9.300000000000000488e-01 4.019379000000000007e-02 4.016435000000000144e-02 4.019223000000000240e-02
9.399999999999999467e-01 3.991349999999999759e-02 3.988441999999999682e-02 3.991196000000000327e-02
9.499999999999999556e-01 3.964111000000000024e-02 3.961238999999999733e-02 3.963959999999999706e-02
9.599999999999999645e-01 3.937638000000000249e-02 3.934801000000000271e-02 3.937488000000000099e-02
9.699999999999999734e-01 3.911905000000000243e-02 3.909105999999999692e-02 3.911757999999999902e-02
9.799999999999999822e-01 3.886892000000000125e-02 3.884130000000000221e-02 3.886747000000000118e-02
9.899999999999999911e-01 3.862575000000000036e-02 3.859851999999999728e-02 3.862431999999999671e-02
1.000000000000000000e+00 3.838934000000000096e-02 3.836250000000000077e-02 3.838793000000000066e-02


==> Plots/data/SurfDCPSE_scalar_time_alpha1.0.dat <==
time u0 u1 u2
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 3.894497000000000128e-04 2.109814999999999954e-02 2.189436000000000160e-02
2.000000000000000042e-02 9.062640999999999752e-03 9.291151999999999744e-02 1.012180000000000024e-01
2.999999999999999889e-02 3.108816999999999831e-02 1.469803000000000082e-01 1.624916000000000138e-01
4.000000000000000083e-02 5.773840000000000222e-02 1.743503999999999887e-01 1.939894000000000063e-01
5.000000000000000278e-02 8.208107000000000597e-02 1.849898000000000098e-01 2.063744000000000134e-01
5.999999999999999778e-02 1.017074000000000034e-01 1.866595000000000060e-01 2.082566999999999890e-01
7.000000000000000666e-02 1.165080000000000005e-01 1.838162000000000129e-01 2.046630000000000116e-01
8.000000000000000167e-02 1.271643000000000079e-01 1.788530999999999871e-01 1.983565999999999940e-01
8.999999999999999667e-02 1.345037000000000038e-01 1.730262999999999940e-01 1.908443999999999974e-01
1.000000000000000056e-01 1.392749000000000070e-01 1.669833000000000012e-01 1.829482000000000053e-01
1.100000000000000006e-01 1.420907999999999893e-01 1.610473000000000043e-01 1.751119999999999899e-01
1.199999999999999956e-01 1.434324999999999906e-01 1.553696999999999995e-01 1.675685000000000091e-01
1.300000000000000044e-01 1.436698999999999893e-01 1.500112000000000112e-01 1.604309999999999903e-01
1.300999999999999934e-01 1.436677000000000093e-01 1.499592999999999898e-01 1.603619000000000017e-01
1.400000000000000133e-01 1.430848999999999871e-01 1.449857999999999980e-01 1.537445000000000062e-01
1.600000000000000033e-01 1.402527000000000079e-01 1.358859000000000039e-01 1.417308999999999930e-01
1.700000000000000122e-01 1.382916999999999896e-01 1.317676000000000125e-01 1.363644999999999996e-01
1.799999999999999933e-01 1.361027999999999960e-01 1.279046000000000072e-01 1.313865999999999923e-01
1.900000000000000022e-01 1.337576000000000043e-01 1.242737000000000008e-01 1.267658999999999869e-01
2.000000000000000111e-01 1.313109000000000082e-01 1.208533999999999997e-01 1.224713999999999942e-01
2.099999999999999922e-01 1.288044000000000133e-01 1.176245000000000068e-01 1.184738000000000041e-01
2.200000000000000011e-01 1.262699999999999934e-01 1.145697999999999994e-01 1.147461000000000036e-01
2.300000000000000100e-01 1.237319000000000058e-01 1.116743000000000041e-01 1.112632999999999955e-01
2.399999999999999911e-01 1.212084999999999968e-01 1.089243000000000017e-01 1.080031000000000047e-01
2.500000000000000000e-01 1.187134999999999996e-01 1.063081000000000026e-01 1.049452000000000024e-01
2.500999999999999890e-01 1.186887999999999971e-01 1.062826000000000048e-01 1.049155999999999977e-01
2.600000000000000089e-01 1.162573999999999969e-01 1.038151999999999964e-01 1.020714000000000066e-01
2.700000000000000178e-01 1.138475000000000042e-01 1.014361000000000013e-01 9.936538999999999788e-02
2.800000000000000266e-01 1.114895000000000053e-01 9.916263000000000161e-02 9.681270999999999627e-02
2.899999999999999800e-01 1.091869000000000034e-01 9.698730999999999325e-02 9.440033999999999925e-02
3.099999999999999978e-01 1.047571000000000058e-01 9.290521000000000196e-02 8.995121000000000366e-02
3.200000000000000067e-01 1.026321000000000039e-01 9.098704999999999987e-02 8.789473000000000424e-02
3.300000000000000155e-01 1.005671999999999955e-01 8.914413999999999672e-02 8.593884000000000245e-02
3.400000000000000244e-01 9.856218999999999397e-02 8.737203000000000330e-02 8.407601000000000657e-02
3.499999999999999778e-01 9.661625999999999548e-02 8.566667999999999505e-02 8.229947999999999431e-02
3.599999999999999867e-01 9.472840999999999900e-02 8.402439000000000435e-02 8.060314999999999841e-02
3.699999999999999956e-01 9.289746000000000115e-02 8.244176999999999755e-02 7.898151000000000477e-02
3.800000000000000044e-01 9.112207999999999419e-02 8.091571000000000180e-02 7.742957000000000312e-02
3.800999999999999934e-01 9.110459999999999392e-02 8.090073000000000403e-02 7.741438999999999959e-02
3.900000000000000133e-01 8.940083000000000057e-02 7.944334000000000118e-02 7.594278999999999613e-02
4.000000000000000222e-01 8.773221999999999965e-02 7.802198999999999940e-02 7.451707000000000469e-02
4.099999999999999756e-01 8.611472000000000571e-02 7.664922000000000402e-02 7.314864000000000088e-02
4.199999999999999845e-01 8.454678000000000193e-02 7.532273999999999914e-02 7.183409000000000322e-02
4.299999999999999933e-01 8.302684000000000453e-02 7.404041999999999568e-02 7.057027999999999912e-02
4.400000000000000022e-01 8.155339000000000338e-02 7.280029000000000361e-02 6.935434999999999517e-02
4.500000000000000111e-01 8.012489000000000416e-02 7.160049999999999748e-02 6.818364999999999843e-02
4.600000000000000200e-01 7.873987000000000347e-02 7.043931000000000497e-02 6.705574999999999730e-02
4.699999999999999734e-01 7.739687000000000650e-02 6.931508999999999587e-02 6.596842999999999457e-02
4.799999999999999822e-01 7.609449000000000074e-02 6.822633000000000170e-02 6.491959999999999398e-02
4.899999999999999911e-01 7.483135000000000481e-02 6.717157999999999463e-02 6.390735000000000166e-02
5.000000000000000000e-01 7.360611999999999711e-02 6.614949000000000523e-02 6.292989999999999695e-02
5.100000000000000089e-01 7.241752999999999385e-02 6.515877999999999948e-02 6.198560000000000181e-02
5.200000000000000178e-01 7.126430999999999738e-02 6.419824000000000364e-02 6.107291000000000109e-02
5.300000000000000266e-01 7.014528999999999903e-02 6.326674000000000186e-02 6.019039999999999807e-02
5.400000000000000355e-01 6.905930000000000402e-02 6.236317999999999723e-02 5.933671000000000084e-02
5.500000000000000444e-01 6.800522000000000511e-02 6.148652999999999758e-02 5.851060000000000288e-02
5.600000000000000533e-01 6.698199000000000514e-02 6.063583000000000167e-02 5.771089000000000080e-02
5.699999999999999512e-01 6.598858000000000501e-02 5.981013000000000301e-02 5.693647000000000291e-02
5.799999999999999600e-01 6.502397999999999512e-02 5.900856000000000157e-02 5.618631000000000320e-02
5.899999999999999689e-01 6.408724999999999838e-02 5.823027000000000064e-02 5.545941000000000065e-02
6.099999999999999867e-01 6.229374000000000022e-02 5.674034000000000022e-02 5.407180000000000319e-02
6.100999999999999757e-01 6.228502999999999817e-02 5.673310000000000158e-02 5.406506999999999979e-02
6.199999999999999956e-01 6.143521999999999872e-02 5.602719999999999922e-02 5.340937999999999936e-02
6.300000000000000044e-01 6.060108000000000161e-02 5.533433000000000102e-02 5.276683000000000068e-02
6.400000000000000133e-01 5.979054999999999787e-02 5.466105000000000269e-02 5.214339999999999947e-02
6.500000000000000222e-01 5.900285999999999725e-02 5.400673000000000279e-02 5.153840999999999978e-02
6.600000000000000311e-01 5.823728000000000238e-02 5.337073999999999985e-02 5.095116999999999702e-02
6.700000000000000400e-01 5.749311000000000005e-02 5.275248999999999910e-02 5.038104000000000193e-02
6.800000000000000488e-01 5.676967000000000124e-02 5.215141000000000221e-02 4.982744000000000062e-02
6.899999999999999467e-01 5.606631000000000115e-02 5.156696000000000196e-02 4.928977999999999832e-02
6.999999999999999556e-01 5.538239999999999830e-02 5.099862000000000145e-02 4.876749999999999835e-02
7.099999999999999645e-01 5.471734000000000320e-02 5.044586000000000209e-02 4.826008999999999854e-02
7.199999999999999734e-01 5.407052999999999859e-02 4.990822000000000314e-02 4.776703999999999672e-02
7.399999999999999911e-01 5.282948999999999978e-02 4.887642999999999849e-02 4.682213000000000347e-02
7.400999999999999801e-01 5.282345000000000096e-02 4.887140999999999708e-02 4.681753999999999777e-02
7.500000000000000000e-01 5.223417999999999811e-02 4.838139000000000328e-02 4.636937000000000003e-02
7.500999999999999890e-01 5.222829999999999834e-02 4.837650000000000283e-02 4.636491000000000223e-02
7.600000000000000089e-01 5.165498999999999785e-02 4.789969000000000171e-02 4.592916999999999833e-02
7.700000000000000178e-01 5.109145999999999826e-02 4.743093000000000309e-02 4.550113000000000074e-02
7.800000000000000266e-01 5.054308999999999885e-02 4.697472999999999926e-02 4.508485999999999744e-02
7.900000000000000355e-01 5.000944999999999696e-02 4.653070000000000123e-02 4.467999000000000276e-02
8.000000000000000444e-01 4.949007999999999879e-02 4.609850000000000059e-02 4.428615999999999803e-02
8.100000000000000533e-01 4.898456999999999811e-02 4.567775000000000307e-02 4.390302000000000093e-02
8.199999999999999512e-01 4.849251999999999729e-02 4.526813999999999838e-02 4.353024999999999950e-02
8.299999999999999600e-01 4.801351000000000230e-02 4.486934000000000061e-02 4.316752000000000089e-02
8.399999999999999689e-01 4.754718000000000139e-02 4.448102999999999779e-02 4.281453999999999815e-02
8.499999999999999778e-01 4.709316000000000196e-02 4.410290000000000044e-02 4.247100000000000181e-02
8.599999999999999867e-01 4.665107999999999755e-02 4.373467000000000326e-02 4.213661999999999963e-02
8.699999999999999956e-01 4.622060000000000057e-02 4.337604999999999933e-02 4.181113000000000191e-02
8.800000000000000044e-01 4.580138999999999738e-02 4.302675999999999723e-02 4.149425999999999809e-02
8.900000000000000133e-01 4.539312000000000208e-02 4.268654000000000198e-02 4.118576000000000181e-02
9.000000000000000222e-01 4.499548999999999910e-02 4.235512999999999778e-02 4.088537999999999895e-02
9.100000000000000311e-01 4.460817999999999728e-02 4.203228999999999993e-02 4.059288999999999953e-02
9.200000000000000400e-01 4.423090999999999828e-02 4.171775999999999957e-02 4.030804999999999805e-02
9.300000000000000488e-01 4.386339999999999684e-02 4.141133000000000314e-02 4.003065000000000095e-02
9.399999999999999467e-01 4.350537000000000154e-02 4.111275999999999820e-02 3.976046999999999915e-02
9.499999999999999556e-01 4.315655000000000185e-02 4.082183000000000339e-02 3.949729999999999908e-02
9.599999999999999645e-01 4.281668000000000279e-02 4.053832999999999742e-02 3.924094999999999667e-02
9.699999999999999734e-01 4.248551999999999884e-02 4.026206000000000229e-02 3.899120999999999837e-02
9.799999999999999822e-01 4.216282999999999836e-02 3.999280999999999670e-02 3.874791000000000346e-02
9.899999999999999911e-01 4.184837000000000279e-02 3.973039999999999905e-02 3.851086000000000092e-02
1.000000000000000000e+00 4.154191000000000134e-02 3.947463999999999834e-02 3.827989999999999865e-02


==> Plots/data/SurfDCPSE_scalar_time_alpha2.0.dat <==
time u0 u1 u2
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 7.619237000000000373e-08 2.082532999999999954e-02 2.188520000000000049e-02
2.000000000000000042e-02 3.932061999999999894e-05 9.199238999999999333e-02 1.010204999999999992e-01
2.999999999999999889e-02 6.161673000000000323e-04 1.457233000000000001e-01 1.619252999999999942e-01
4.000000000000000083e-02 2.817375000000000001e-03 1.728586000000000011e-01 1.931147000000000002e-01
5.000000000000000278e-02 7.247110000000000184e-03 1.831640999999999964e-01 2.053185999999999900e-01
5.999999999999999778e-02 1.364662999999999987e-02 1.843192999999999915e-01 2.071081999999999923e-01
7.000000000000000666e-02 2.132774999999999949e-02 1.807785000000000086e-01 2.034575999999999885e-01
8.000000000000000167e-02 2.958206000000000030e-02 1.749765000000000070e-01 1.970908000000000104e-01
8.999999999999999667e-02 3.785606999999999861e-02 1.682282999999999973e-01 1.894909999999999928e-01
1.000000000000000056e-01 4.577826000000000117e-02 1.612397000000000136e-01 1.814691999999999972e-01
1.100000000000000006e-01 5.312867999999999757e-02 1.543828999999999896e-01 1.734675999999999996e-01
1.199999999999999956e-01 5.979683999999999694e-02 1.478454999999999908e-01 1.657228000000000034e-01
1.300000000000000044e-01 6.574517000000000555e-02 1.417127999999999999e-01 1.583553000000000044e-01
1.300999999999999934e-01 6.580102000000000173e-02 1.416536999999999935e-01 1.582836999999999994e-01
1.400000000000000133e-01 7.098152000000000628e-02 1.360128999999999921e-01 1.514186999999999894e-01
1.600000000000000033e-01 7.946983000000000519e-02 1.258817000000000130e-01 1.388790000000000024e-01
1.700000000000000122e-01 8.282464999999999966e-02 1.214029999999999970e-01 1.332517000000000007e-01
1.799999999999999933e-01 8.566036000000000483e-02 1.172751999999999961e-01 1.280225000000000113e-01
1.900000000000000022e-01 8.803092999999999335e-02 1.134672999999999932e-01 1.231645999999999991e-01
2.000000000000000111e-01 8.998704000000000425e-02 1.099490999999999941e-01 1.186504000000000031e-01
2.099999999999999922e-01 9.157540999999999598e-02 1.066924000000000067e-01 1.144528999999999963e-01
2.200000000000000011e-01 9.283847000000000627e-02 1.036714999999999998e-01 1.105464000000000030e-01
2.300000000000000100e-01 9.381441999999999559e-02 1.008629000000000053e-01 1.069066999999999934e-01
2.399999999999999911e-01 9.453744999999999510e-02 9.824554000000000620e-02 1.035115999999999953e-01
2.500000000000000000e-01 9.503802999999999557e-02 9.580049000000000203e-02 1.003403999999999963e-01
2.500999999999999890e-01 9.504200999999999622e-02 9.577684999999999671e-02 1.003097000000000016e-01
2.600000000000000089e-01 9.534322000000000630e-02 9.351091000000000264e-02 9.737421000000000271e-02
2.700000000000000178e-01 9.547701000000000104e-02 9.136180000000000689e-02 9.459586000000000383e-02
2.800000000000000266e-01 9.546063999999999938e-02 8.933979000000000226e-02 9.198968999999999896e-02
2.899999999999999800e-01 9.531291999999999542e-02 8.743302000000000018e-02 8.954146999999999801e-02
3.099999999999999978e-01 9.468801999999999774e-02 8.392421999999999382e-02 8.506843000000000043e-02
3.200000000000000067e-01 9.423856999999999373e-02 8.230447000000000457e-02 8.302126999999999424e-02
3.300000000000000155e-01 9.371363000000000609e-02 8.076427999999999385e-02 8.108719000000000343e-02
3.400000000000000244e-01 9.312339999999999507e-02 7.929703000000000446e-02 7.925743000000000371e-02
3.499999999999999778e-01 9.247689000000000603e-02 7.789683000000000024e-02 7.752406000000000574e-02
3.599999999999999867e-01 9.178211999999999482e-02 7.655839000000000394e-02 7.587987000000000204e-02
3.699999999999999956e-01 9.104615000000000624e-02 7.527699999999999669e-02 7.431830999999999854e-02
3.800000000000000044e-01 9.027527000000000468e-02 7.404842999999999842e-02 7.283341000000000121e-02
3.800999999999999934e-01 9.026739999999999764e-02 7.403638999999999359e-02 7.281893000000000393e-02
3.900000000000000133e-01 8.947505000000000042e-02 7.286887000000000225e-02 7.141975000000000406e-02
4.000000000000000222e-01 8.865041999999999367e-02 7.173490999999999895e-02 7.007236999999999494e-02
4.099999999999999756e-01 8.780577999999999994e-02 7.064347999999999461e-02 6.878674999999999373e-02
4.199999999999999845e-01 8.694501000000000313e-02 6.959179999999999533e-02 6.755877000000000410e-02
4.299999999999999933e-01 8.607156000000000529e-02 6.857734999999999526e-02 6.638465000000000338e-02
4.400000000000000022e-01 8.518850000000000033e-02 6.759785999999999573e-02 6.526092999999999478e-02
4.500000000000000111e-01 8.429854000000000513e-02 6.665126999999999857e-02 6.418443999999999539e-02
4.600000000000000200e-01 8.340408000000000543e-02 6.573568999999999940e-02 6.315228000000000508e-02
4.699999999999999734e-01 8.250728000000000228e-02 6.484940999999999622e-02 6.216176000000000340e-02
4.799999999999999822e-01 8.161000999999999672e-02 6.399087000000000525e-02 6.121043000000000317e-02
4.899999999999999911e-01 8.071396000000000126e-02 6.315862999999999339e-02 6.029600000000000237e-02
5.000000000000000000e-01 7.982060000000000544e-02 6.235137999999999792e-02 5.941640000000000116e-02
5.100000000000000089e-01 7.893124999999999447e-02 6.156791000000000347e-02 5.856969000000000064e-02
5.200000000000000178e-01 7.804703999999999808e-02 6.080710000000000282e-02 5.775406999999999763e-02
5.300000000000000266e-01 7.716900999999999622e-02 6.006792999999999855e-02 5.696789000000000019e-02
5.400000000000000355e-01 7.629803000000000279e-02 5.934944000000000330e-02 5.620961000000000013e-02
5.500000000000000444e-01 7.543489000000000444e-02 5.865075000000000149e-02 5.547781000000000240e-02
5.600000000000000533e-01 7.458027000000000406e-02 5.797102999999999978e-02 5.477114999999999762e-02
5.699999999999999512e-01 7.373475000000000168e-02 5.730952999999999742e-02 5.408839000000000008e-02
5.799999999999999600e-01 7.289885000000000115e-02 5.666552999999999868e-02 5.342838999999999922e-02
5.899999999999999689e-01 7.207299999999999818e-02 5.603836999999999707e-02 5.279007000000000144e-02
6.099999999999999867e-01 7.045292000000000221e-02 5.483206999999999665e-02 5.157450999999999702e-02
6.100999999999999757e-01 7.044491999999999421e-02 5.482618999999999687e-02 5.156862000000000251e-02
6.199999999999999956e-01 6.965925000000000589e-02 5.425179000000000112e-02 5.099544000000000299e-02
6.300000000000000044e-01 6.887682000000000526e-02 5.368607000000000240e-02 5.043439999999999729e-02
6.400000000000000133e-01 6.810578000000000465e-02 5.313439999999999830e-02 4.989061000000000190e-02
6.500000000000000222e-01 6.734629000000000310e-02 5.259632000000000196e-02 4.936332999999999693e-02
6.600000000000000311e-01 6.659843999999999486e-02 5.207139000000000212e-02 4.885188000000000030e-02
6.700000000000000400e-01 6.586230999999999336e-02 5.155918999999999780e-02 4.835562000000000193e-02
6.800000000000000488e-01 6.513794000000000528e-02 5.105932999999999999e-02 4.787393000000000204e-02
6.899999999999999467e-01 6.442536999999999570e-02 5.057143000000000055e-02 4.740624000000000227e-02
6.999999999999999556e-01 6.372458000000000289e-02 5.009513000000000160e-02 4.695200000000000068e-02
7.099999999999999645e-01 6.303556000000000437e-02 4.963008000000000003e-02 4.651069000000000037e-02
7.199999999999999734e-01 6.235827000000000037e-02 4.917595999999999773e-02 4.608183999999999891e-02
7.399999999999999911e-01 6.103867000000000320e-02 4.829925999999999664e-02 4.525964999999999849e-02
7.400999999999999801e-01 6.103219000000000005e-02 4.829498000000000124e-02 4.525565000000000143e-02
7.500000000000000000e-01 6.039620999999999879e-02 4.787609000000000309e-02 4.486546000000000284e-02
7.500999999999999890e-01 6.038985000000000186e-02 4.787190999999999669e-02 4.486157000000000339e-02
7.600000000000000089e-01 5.976520999999999917e-02 4.746266999999999847e-02 4.448200000000000071e-02
7.700000000000000178e-01 5.914554999999999813e-02 4.705873000000000000e-02 4.410891000000000117e-02
7.800000000000000266e-01 5.853712999999999972e-02 4.666402000000000050e-02 4.374581000000000303e-02
7.900000000000000355e-01 5.793982999999999772e-02 4.627828999999999970e-02 4.339238000000000123e-02
8.000000000000000444e-01 5.735354000000000146e-02 4.590129999999999905e-02 4.304826999999999959e-02
8.100000000000000533e-01 5.677813000000000304e-02 4.553283000000000330e-02 4.271318999999999810e-02
8.199999999999999512e-01 5.621345999999999982e-02 4.517265000000000169e-02 4.238683000000000034e-02
8.299999999999999600e-01 5.565939000000000303e-02 4.482055000000000067e-02 4.206892000000000270e-02
8.399999999999999689e-01 5.511579999999999951e-02 4.447633000000000142e-02 4.175916999999999824e-02
8.499999999999999778e-01 5.458252999999999716e-02 4.413978999999999819e-02 4.145733000000000057e-02
8.599999999999999867e-01 5.405942999999999860e-02 4.381072999999999912e-02 4.116315999999999725e-02
8.699999999999999956e-01 5.354637000000000285e-02 4.348897000000000179e-02 4.087641000000000191e-02
8.800000000000000044e-01 5.304318000000000227e-02 4.317432999999999688e-02 4.059685999999999850e-02
8.900000000000000133e-01 5.254972000000000115e-02 4.286663999999999752e-02 4.032427999999999707e-02
9.000000000000000222e-01 5.206584000000000212e-02 4.256572000000000133e-02 4.005846999999999880e-02
9.100000000000000311e-01 5.159139000000000086e-02 4.227141000000000232e-02 3.979922000000000321e-02
9.200000000000000400e-01 5.112620999999999832e-02 4.198355000000000142e-02 3.954633999999999927e-02
9.300000000000000488e-01 5.067014999999999714e-02 4.170199000000000128e-02 3.929964999999999847e-02
9.399999999999999467e-01 5.022304999999999825e-02 4.142657000000000284e-02 3.905895999999999674e-02
9.499999999999999556e-01 4.978476999999999902e-02 4.115715999999999819e-02 3.882411000000000195e-02
9.599999999999999645e-01 4.935516000000000209e-02 4.089360000000000217e-02 3.859491000000000310e-02
9.699999999999999734e-01 4.893406000000000144e-02 4.063577000000000161e-02 3.837122999999999923e-02
9.799999999999999822e-01 4.852131999999999973e-02 4.038351999999999914e-02 3.815289000000000180e-02
9.899999999999999911e-01 4.811680000000000124e-02 4.013673000000000241e-02 3.793976000000000293e-02
1.000000000000000000e+00 4.772035000000000166e-02 3.989526999999999657e-02 3.773167999999999661e-02


==> Plots/data/TraceFEM_scalar_time_alpha0.0.dat <==
time	u0	u1	u2
0.01	2.029319e-02	2.026026e-02	1.996400e-02
0.02	1.035136e-01	1.036656e-01	1.034708e-01
0.03	1.678844e-01	1.680085e-01	1.679569e-01
0.04	2.013272e-01	2.014001e-01	2.013864e-01
0.05	2.153571e-01	2.153959e-01	2.153710e-01
0.06	2.186810e-01	2.186986e-01	2.186478e-01
0.07	2.162971e-01	2.163001e-01	2.162241e-01
0.08	2.109546e-01	2.109466e-01	2.108509e-01
0.09	2.041678e-01	2.041511e-01	2.040418e-01
0.1	1.967777e-01	1.967542e-01	1.966366e-01
0.11	1.892531e-01	1.892244e-01	1.891027e-01
0.12	1.818532e-01	1.818206e-01	1.816980e-01
0.13	1.747170e-01	1.746817e-01	1.745604e-01
0.14	1.679139e-01	1.678769e-01	1.677584e-01
0.15	1.614727e-01	1.614348e-01	1.613202e-01
0.16	1.553987e-01	1.553606e-01	1.552506e-01
0.17	1.496838e-01	1.496459e-01	1.495410e-01
0.18	1.443125e-01	1.442753e-01	1.441758e-01
0.19	1.392656e-01	1.392295e-01	1.391354e-01
0.2	1.345227e-01	1.344877e-01	1.343990e-01
0.21	1.300627e-01	1.300291e-01	1.299458e-01
0.22	1.258655e-01	1.258334e-01	1.257552e-01
0.23	1.219118e-01	1.218813e-01	1.218080e-01
0.24	1.181836e-01	1.181546e-01	1.180861e-01
0.25	1.146641e-01	1.146366e-01	1.145727e-01
0.26	1.113378e-01	1.113118e-01	1.112523e-01
0.27	1.081906e-01	1.081660e-01	1.081106e-01
0.28	1.052094e-01	1.051861e-01	1.051347e-01
0.29	1.023823e-01	1.023602e-01	1.023125e-01
0.3	9.969837e-02	9.967733e-02	9.963320e-02
0.31	9.714767e-02	9.712756e-02	9.708682e-02
0.32	9.472108e-02	9.470175e-02	9.466423e-02
0.33	9.241024e-02	9.239156e-02	9.235713e-02
0.34	9.020753e-02	9.018935e-02	9.015787e-02
0.35	8.810595e-02	8.808813e-02	8.805948e-02
0.36	8.609907e-02	8.608148e-02	8.605555e-02
0.37	8.418101e-02	8.416352e-02	8.414021e-02
0.38	8.234636e-02	8.232885e-02	8.230806e-02
0.39	8.059012e-02	8.057248e-02	8.055413e-02
0.4	7.890771e-02	7.888984e-02	7.887383e-02
0.41	7.729488e-02	7.727669e-02	7.726296e-02
0.42	7.574772e-02	7.572913e-02	7.571760e-02
0.43	7.426261e-02	7.424354e-02	7.423414e-02
0.44	7.283619e-02	7.281659e-02	7.280924e-02
0.45	7.146535e-02	7.144516e-02	7.143980e-02
0.46	7.014719e-02	7.012638e-02	7.012293e-02
0.47	6.887903e-02	6.885756e-02	6.885596e-02
0.48	6.765835e-02	6.763620e-02	6.763638e-02
0.49	6.648282e-02	6.645998e-02	6.646188e-02
0.5	6.535026e-02	6.532672e-02	6.533026e-02
0.51	6.425862e-02	6.423438e-02	6.423951e-02
0.52	6.320599e-02	6.318106e-02	6.318770e-02
0.53	6.219059e-02	6.216497e-02	6.217306e-02
0.54	6.121072e-02	6.118443e-02	6.119392e-02
0.55	6.026482e-02	6.023788e-02	6.024868e-02
0.56	5.935138e-02	5.932382e-02	5.933588e-02
0.57	5.846902e-02	5.844086e-02	5.845411e-02
0.58	5.761641e-02	5.758768e-02	5.760206e-02
0.59	5.679229e-02	5.676303e-02	5.677848e-02
0.6	5.599551e-02	5.596574e-02	5.598219e-02
0.61	5.522493e-02	5.519470e-02	5.521210e-02
0.62	5.447951e-02	5.444885e-02	5.446713e-02
0.63	5.375825e-02	5.372719e-02	5.374630e-02
0.64	5.306019e-02	5.302878e-02	5.304866e-02
0.65	5.238444e-02	5.235270e-02	5.237330e-02
0.66	5.173013e-02	5.169812e-02	5.171938e-02
0.67	5.109647e-02	5.106421e-02	5.108608e-02
0.68	5.048266e-02	5.045019e-02	5.047262e-02
0.69	4.988798e-02	4.985534e-02	4.987827e-02
0.7	4.931171e-02	4.927894e-02	4.930234e-02
0.71	4.875319e-02	4.872032e-02	4.874413e-02
0.72	4.821178e-02	4.817884e-02	4.820303e-02
0.73	4.768687e-02	4.765389e-02	4.767841e-02
0.74	4.717787e-02	4.714488e-02	4.716969e-02
0.75	4.668421e-02	4.665126e-02	4.667631e-02
0.76	4.620538e-02	4.617247e-02	4.619774e-02
0.77	4.574085e-02	4.570802e-02	4.573347e-02
0.78	4.529013e-02	4.525741e-02	4.528300e-02
0.79	4.485275e-02	4.482017e-02	4.484587e-02
0.8	4.442827e-02	4.439584e-02	4.442162e-02
0.81	4.401624e-02	4.398399e-02	4.400982e-02
0.82	4.361626e-02	4.358421e-02	4.361006e-02
0.83	4.322793e-02	4.319609e-02	4.322194e-02
0.84	4.285085e-02	4.281926e-02	4.284508e-02
0.85	4.248467e-02	4.245333e-02	4.247910e-02
0.86	4.212903e-02	4.209796e-02	4.212366e-02
0.87	4.178358e-02	4.175280e-02	4.177841e-02
0.88	4.144801e-02	4.141753e-02	4.144302e-02
0.89	4.112200e-02	4.109183e-02	4.111719e-02
0.9	4.080524e-02	4.077540e-02	4.080060e-02
0.91	4.049744e-02	4.046793e-02	4.049298e-02
0.92	4.019832e-02	4.016916e-02	4.019402e-02
0.93	3.990761e-02	3.987880e-02	3.990347e-02
0.94	3.962505e-02	3.959660e-02	3.962107e-02
0.95	3.935038e-02	3.932230e-02	3.934655e-02
0.96	3.908336e-02	3.905566e-02	3.907968e-02
0.97	3.882376e-02	3.879644e-02	3.882023e-02
0.98	3.857136e-02	3.854442e-02	3.856796e-02
0.99	3.832592e-02	3.829938e-02	3.832266e-02
1.0	3.808725e-02	3.806110e-02	3.808412e-02
1.0	3.808725e-02	3.806110e-02	3.808412e-02


==> Plots/data/TraceFEM_scalar_time_alpha1.0.dat <==
time	u0	u1	u2
0.01	1.621933e-04	1.994566e-02	1.998396e-02
0.02	6.372847e-03	1.002044e-01	1.034743e-01
0.03	2.662388e-02	1.591727e-01	1.677011e-01
0.04	5.324723e-02	1.876304e-01	2.005169e-01
0.05	7.840555e-02	1.979378e-01	2.136323e-01
0.06	9.912282e-02	1.987989e-01	2.159318e-01
0.07	1.150392e-01	1.950091e-01	2.125338e-01
0.08	1.267323e-01	1.890909e-01	2.062584e-01
0.09	1.349889e-01	1.823529e-01	1.986576e-01
0.1	1.405455e-01	1.754633e-01	1.905889e-01
0.11	1.440161e-01	1.687521e-01	1.825236e-01
0.12	1.458898e-01	1.623704e-01	1.747151e-01
0.13	1.465478e-01	1.563752e-01	1.672916e-01
0.14	1.462847e-01	1.507754e-01	1.603092e-01
0.15	1.453277e-01	1.455560e-01	1.537824e-01
0.16	1.438515e-01	1.406913e-01	1.477024e-01
0.17	1.419913e-01	1.361521e-01	1.420479e-01
0.18	1.398515e-01	1.319089e-01	1.367913e-01
0.19	1.375127e-01	1.279339e-01	1.319028e-01
0.2	1.350377e-01	1.242017e-01	1.273522e-01
0.21	1.324751e-01	1.206895e-01	1.231108e-01
0.22	1.298624e-01	1.173769e-01	1.191515e-01
0.23	1.272290e-01	1.142461e-01	1.154491e-01
0.24	1.245972e-01	1.112811e-01	1.119810e-01
0.25	1.219843e-01	1.084678e-01	1.087263e-01
0.26	1.194035e-01	1.057941e-01	1.056664e-01
0.27	1.168646e-01	1.032487e-01	1.027845e-01
0.28	1.143750e-01	1.008220e-01	1.000656e-01
0.29	1.119401e-01	9.850527e-02	9.749593e-02
0.3	1.095635e-01	9.629072e-02	9.506345e-02
0.31	1.072477e-01	9.417139e-02	9.275722e-02
0.32	1.049941e-01	9.214097e-02	9.056742e-02
0.33	1.028036e-01	9.019380e-02	8.848521e-02
0.34	1.006761e-01	8.832474e-02	8.650263e-02
0.35	9.861122e-02	8.652912e-02	8.461251e-02
0.36	9.660827e-02	8.480269e-02	8.280836e-02
0.37	9.466621e-02	8.314154e-02	8.108430e-02
0.38	9.278377e-02	8.154211e-02	7.943502e-02
0.39	9.095959e-02	8.000114e-02	7.785567e-02
0.4	8.919215e-02	7.851558e-02	7.634185e-02
0.41	8.747989e-02	7.708267e-02	7.488954e-02
0.42	8.582119e-02	7.569980e-02	7.349507e-02
0.43	8.421444e-02	7.436459e-02	7.215507e-02
0.44	8.265798e-02	7.307481e-02	7.086645e-02
0.45	8.115020e-02	7.182837e-02	6.962639e-02
0.46	7.968948e-02	7.062334e-02	6.843226e-02
0.47	7.827427e-02	6.945790e-02	6.728166e-02
0.48	7.690300e-02	6.833035e-02	6.617234e-02
0.49	7.557419e-02	6.723909e-02	6.510225e-02
0.5	7.428637e-02	6.618263e-02	6.406947e-02
0.51	7.303814e-02	6.515955e-02	6.307221e-02
0.52	7.182811e-02	6.416851e-02	6.210881e-02
0.53	7.065497e-02	6.320826e-02	6.117771e-02
0.54	6.951745e-02	6.227760e-02	6.027748e-02
0.55	6.841431e-02	6.137541e-02	5.940674e-02
0.56	6.734436e-02	6.050061e-02	5.856424e-02
0.57	6.630647e-02	5.965219e-02	5.774877e-02
0.58	6.529954e-02	5.882919e-02	5.695921e-02
0.59	6.432251e-02	5.803068e-02	5.619450e-02
0.6	6.337437e-02	5.725579e-02	5.545364e-02
0.61	6.245413e-02	5.650369e-02	5.473570e-02
0.62	6.156087e-02	5.577359e-02	5.403977e-02
0.63	6.069367e-02	5.506471e-02	5.336502e-02
0.64	5.985166e-02	5.437634e-02	5.271065e-02
0.65	5.903402e-02	5.370778e-02	5.207589e-02
0.66	5.823994e-02	5.305837e-02	5.146002e-02
0.67	5.746865e-02	5.242748e-02	5.086237e-02
0.68	5.671941e-02	5.181448e-02	5.028227e-02
0.69	5.599150e-02	5.121880e-02	4.971911e-02
0.7	5.528422e-02	5.063987e-02	4.917229e-02
0.71	5.459694e-02	5.007716e-02	4.864125e-02
0.72	5.392899e-02	4.953015e-02	4.812544e-02
0.73	5.327978e-02	4.899833e-02	4.762436e-02
0.74	5.264871e-02	4.848124e-02	4.713750e-02
0.75	5.203521e-02	4.797841e-02	4.666440e-02
0.76	5.143873e-02	4.748940e-02	4.620459e-02
0.77	5.085875e-02	4.701377e-02	4.575765e-02
0.78	5.029476e-02	4.655113e-02	4.532317e-02
0.79	4.974625e-02	4.610107e-02	4.490073e-02
0.8	4.921277e-02	4.566321e-02	4.448996e-02
0.81	4.869385e-02	4.523718e-02	4.409048e-02
0.82	4.818905e-02	4.482263e-02	4.370195e-02
0.83	4.769794e-02	4.441921e-02	4.332402e-02
0.84	4.722012e-02	4.402660e-02	4.295636e-02
0.85	4.675519e-02	4.364447e-02	4.259867e-02
0.86	4.630276e-02	4.327252e-02	4.225063e-02
0.87	4.586246e-02	4.291044e-02	4.191195e-02
0.88	4.543394e-02	4.255795e-02	4.158234e-02
0.89	4.501685e-02	4.221477e-02	4.126155e-02
0.9	4.461085e-02	4.188063e-02	4.094930e-02
0.91	4.421562e-02	4.155527e-02	4.064534e-02
0.92	4.383086e-02	4.123844e-02	4.034943e-02
0.93	4.345625e-02	4.092990e-02	4.006134e-02
0.94	4.309150e-02	4.062940e-02	3.978082e-02
0.95	4.273633e-02	4.033672e-02	3.950767e-02
0.96	4.239047e-02	4.005165e-02	3.924167e-02
0.97	4.205365e-02	3.977396e-02	3.898261e-02
0.98	4.172562e-02	3.950344e-02	3.873030e-02
0.99	4.140612e-02	3.923991e-02	3.848455e-02
1.0	4.109492e-02	3.898315e-02	3.824516e-02
1.0	4.109492e-02	3.898315e-02	3.824516e-02


==> Plots/data/TraceFEM_scalar_time_alpha2.0.dat <==
time	u0	u1	u2
0.01	2.059280e-08	1.954201e-02	1.979328e-02
0.02	1.411852e-05	9.855939e-02	1.032206e-01
0.03	3.531481e-04	1.562416e-01	1.672172e-01
0.04	2.032663e-03	1.837394e-01	1.997073e-01
0.05	5.851722e-03	1.933129e-01	2.124977e-01
0.06	1.170536e-02	1.935161e-01	2.145019e-01
0.07	1.895780e-02	1.890534e-01	2.108366e-01
0.08	2.690175e-02	1.824184e-01	2.043118e-01
0.09	3.496784e-02	1.749295e-01	1.964690e-01
0.1	4.276570e-02	1.672820e-01	1.881577e-01
0.11	5.005810e-02	1.598365e-01	1.798452e-01
0.12	5.672004e-02	1.527704e-01	1.717838e-01
0.13	6.270217e-02	1.461608e-01	1.641033e-01
0.14	6.800297e-02	1.400294e-01	1.568629e-01
0.15	7.264944e-02	1.343675e-01	1.500812e-01
0.16	7.668416e-02	1.291512e-01	1.437535e-01
0.17	8.015701e-02	1.243490e-01	1.378622e-01
0.18	8.312005e-02	1.199270e-01	1.323832e-01
0.19	8.562438e-02	1.158509e-01	1.272891e-01
0.2	8.771845e-02	1.120884e-01	1.225519e-01
0.21	8.944714e-02	1.086090e-01	1.181441e-01
0.22	9.085143e-02	1.053851e-01	1.140391e-01
0.23	9.196835e-02	1.023912e-01	1.102124e-01
0.24	9.283113e-02	9.960489e-02	1.066407e-01
0.25	9.346945e-02	9.700565e-02	1.033030e-01
0.26	9.390973e-02	9.457533e-02	1.001797e-01
0.27	9.417545e-02	9.229773e-02	9.725312e-02
0.28	9.428745e-02	9.015841e-02	9.450703e-02
0.29	9.426419e-02	8.814452e-02	9.192670e-02
0.3	9.412205e-02	8.624460e-02	8.949876e-02
0.31	9.387556e-02	8.444849e-02	8.721104e-02
0.32	9.353758e-02	8.274709e-02	8.505252e-02
0.33	9.311953e-02	8.113232e-02	8.301317e-02
0.34	9.263157e-02	7.959693e-02	8.108387e-02
0.35	9.208269e-02	7.813448e-02	7.925635e-02
0.36	9.148091e-02	7.673919e-02	7.752308e-02
0.37	9.083334e-02	7.540586e-02	7.587720e-02
0.38	9.014632e-02	7.412985e-02	7.431247e-02
0.39	8.942549e-02	7.290697e-02	7.282319e-02
0.4	8.867590e-02	7.173347e-02	7.140416e-02
0.41	8.790201e-02	7.060594e-02	7.005063e-02
0.42	8.710784e-02	6.952131e-02	6.875826e-02
0.43	8.629694e-02	6.847682e-02	6.752306e-02
0.44	8.547252e-02	6.746993e-02	6.634138e-02
0.45	8.463742e-02	6.649836e-02	6.520988e-02
0.46	8.379417e-02	6.556003e-02	6.412547e-02
0.47	8.294505e-02	6.465303e-02	6.308533e-02
0.48	8.209208e-02	6.377564e-02	6.208683e-02
0.49	8.123707e-02	6.292625e-02	6.112757e-02
0.5	8.038164e-02	6.210342e-02	6.020533e-02
0.51	7.952722e-02	6.130580e-02	5.931804e-02
0.52	7.867510e-02	6.053215e-02	5.846380e-02
0.53	7.782641e-02	5.978134e-02	5.764085e-02
0.54	7.698217e-02	5.905231e-02	5.684754e-02
0.55	7.614329e-02	5.834408e-02	5.608235e-02
0.56	7.531055e-02	5.765576e-02	5.534386e-02
0.57	7.448467e-02	5.698649e-02	5.463075e-02
0.58	7.366626e-02	5.633549e-02	5.394179e-02
0.59	7.285587e-02	5.570203e-02	5.327582e-02
0.6	7.205398e-02	5.508542e-02	5.263177e-02
0.61	7.126100e-02	5.448502e-02	5.200864e-02
0.62	7.047730e-02	5.390022e-02	5.140547e-02
0.63	6.970319e-02	5.333046e-02	5.082138e-02
0.64	6.893893e-02	5.277520e-02	5.025554e-02
0.65	6.818474e-02	5.223394e-02	4.970717e-02
0.66	6.744082e-02	5.170620e-02	4.917552e-02
0.67	6.670730e-02	5.119153e-02	4.865991e-02
0.68	6.598433e-02	5.068950e-02	4.815969e-02
0.69	6.527199e-02	5.019970e-02	4.767423e-02
0.7	6.457035e-02	4.972176e-02	4.720295e-02
0.71	6.387945e-02	4.925530e-02	4.674529e-02
0.72	6.319934e-02	4.879997e-02	4.630074e-02
0.73	6.253000e-02	4.835544e-02	4.586881e-02
0.74	6.187144e-02	4.792139e-02	4.544901e-02
0.75	6.122363e-02	4.749751e-02	4.504090e-02
0.76	6.058654e-02	4.708351e-02	4.464407e-02
0.77	5.996011e-02	4.667912e-02	4.425810e-02
0.78	5.934429e-02	4.628406e-02	4.388262e-02
0.79	5.873900e-02	4.589808e-02	4.351725e-02
0.8	5.814417e-02	4.552092e-02	4.316166e-02
0.81	5.755971e-02	4.515236e-02	4.281550e-02
0.82	5.698553e-02	4.479215e-02	4.247847e-02
0.83	5.642152e-02	4.444008e-02	4.215026e-02
0.84	5.586758e-02	4.409594e-02	4.183058e-02
0.85	5.532360e-02	4.375952e-02	4.151915e-02
0.86	5.478947e-02	4.343062e-02	4.121571e-02
0.87	5.426506e-02	4.310905e-02	4.092001e-02
0.88	5.375027e-02	4.279462e-02	4.063181e-02
0.89	5.324495e-02	4.248716e-02	4.035086e-02
0.9	5.274899e-02	4.218648e-02	4.007696e-02
0.91	5.226226e-02	4.189243e-02	3.980987e-02
0.92	5.178463e-02	4.160484e-02	3.954941e-02
0.93	5.131596e-02	4.132356e-02	3.929537e-02
0.94	5.085613e-02	4.104842e-02	3.904756e-02
0.95	5.040499e-02	4.077929e-02	3.880580e-02
0.96	4.996243e-02	4.051601e-02	3.856991e-02
0.97	4.952830e-02	4.025845e-02	3.833972e-02
0.98	4.910247e-02	4.000647e-02	3.811508e-02
0.99	4.868481e-02	3.975994e-02	3.789582e-02
1.0	4.827518e-02	3.951874e-02	3.768179e-02
1.0	4.827518e-02	3.951874e-02	3.768179e-02

